Magnetic braking saturates: evidence from the orbital period distribution of low-mass detached eclipsing binaries from ZTF

We constrain the orbital period ($P_{\rm orb}$) distribution of low-mass detached main-sequence eclipsing binaries (EBs) with light curves from the Zwicky Transient Facility (ZTF), which provides a well-understood selection function and sensitivity to faint stars. At short periods ($P_{\rm orb}\lesssim 2$ days), binaries are predicted to evolve significantly due to magnetic braking (MB), which shrinks orbits and ultimately brings detached binaries into contact. The period distribution is thus a sensitive probe of MB. We find that the intrinsic period distribution of low-mass ($0.1\lesssim M_1/M_{\odot} < 0.9$) binaries is basically flat (${\rm d}N/{\rm d}P_{\rm orb} \propto P_{\rm orb}^0$), from $P_{\rm orb}=10$ days down to the contact limit. This is strongly inconsistent with predictions of classical MB models based on the Skumanich relation, which are widely used in binary evolution calculations and predict ${\rm d}N/{\rm d}P_{\rm orb} \propto P_{\rm orb}^{7/3}$ at short periods. The observed distributions are best reproduced by models in which the magnetic field saturates at short periods, with a MB torque that scales roughly as $\dot{J}\propto P_{\rm orb}^{-1}$, as opposed to $\dot{J} \propto P_{\rm orb}^{-3}$ in the standard Skumanich law. We also find no significant difference between the period distributions of binaries containing fully and partially convective stars. Our results confirm that a saturated MB law, which was previously found to describe the spin-down of rapidly rotating isolated M dwarfs, also operates in tidally locked binaries. We advocate using saturated MB models in binary evolution calculations. Our work supports previous suggestions that MB in cataclysmic variables (CVs) is much weaker than assumed in the standard evolutionary model, unless mass transfer leads to significant additional angular momentum loss in CVs.

==> table_1_elbadry_2022_ztf_ebs.csv <==
source_id,ra,dec,G,Porb_days,MG0,parallax,parallax_error
930924437606993792,125.96856,48.254674,18.639999389648438,0.0755974,11.38,3.78,0.17000000178813934
2085085710293765120,305.014398,50.56046,18.700000762939453,0.0792846,12.92,7.01,0.15000000596046448
3985846989195370752,160.993536,17.913792,18.65999984741211,0.0853155,11.09,3.06,0.2199999988079071
3086450738282401024,112.892067,-0.079707,18.25,0.0899373,10.45,2.9,0.27000001072883606
2480332961921525376,26.908116,-3.919711,18.059999465942383,0.0948654,10.91,3.81,0.14000000059604645
119685070499349888,52.859499,28.654637,18.139999389648438,0.0988626,10.3,3.63,0.17000000178813934
5726592458262106240,124.272623,-13.010703,18.030000686645508,0.1020786,10.99,4.17,0.14000000059604645
3351801656143671424,102.54076,13.146829,18.920000076293945,0.1024674,11.17,2.84,0.25999999046325684
587277820712312064,140.782769,8.104268,18.719999313354492,0.1030375,11.56,3.91,0.23000000417232513
1331586474764850560,249.982391,38.975436,16.709999084472656,0.1048172,11.98,11.37,0.03999999910593033
2178539117717746432,326.031157,58.304815,16.969999313354492,0.1052053,10.84,5.95,0.05000000074505806
5754137251760488320,131.153808,-7.168799,18.229999542236328,0.1068561,11.29,4.09,0.1599999964237213
4423692001346968448,234.743945,1.615614,18.760000228881836,0.1084317,10.15,2.05,0.20999999344348907
1808627117946607104,303.964139,15.946254,19.450000762939453,0.1096518,11.08,2.27,0.3700000047683716
2067325058449220864,307.140727,40.033857,18.889999389648438,0.1128488,10.35,2.21,0.17000000178813934
550280040417499008,70.54252,75.902624,17.40999984741211,0.1140567,11.56,7.23,0.10999999940395355
6317320855700844160,235.175458,-9.173164,17.579999923706055,0.1143274,11.46,6.47,0.17000000178813934
1529272549404358656,195.300464,42.915229,18.18000030517578,0.1260384,10.23,2.62,0.10999999940395355
4262637535330027264,287.028881,-0.2751,17.329999923706055,0.12833,11.73,7.56,0.33000001311302185
3718135187940039296,201.770957,6.302719,18.799999237060547,0.1306977,10.61,2.42,0.25
5757963556520651520,137.664025,-6.417383,18.56999969482422,0.1322646,10.39,2.37,0.20999999344348907
3379540204211592576,102.139037,22.980826,18.450000762939453,0.1388159,10.39,2.51,0.23999999463558197
3958891259049257472,189.038021,23.38813,18.309999465942383,0.1423158,10.75,3.31,0.17000000178813934
3209506086799032064,82.744322,-5.081887,18.8700008392334,0.142569,11.14,3.11,0.23000000417232513
6262349324462740736,238.456362,-16.315666,18.739999771118164,0.1450885,10.44,2.81,0.2800000011920929
1938607843525790464,350.816778,46.498594,19.020000457763672,0.1468209,10.7,2.42,0.2199999988079071
1934645719014332416,343.820737,43.631937,18.860000610351562,0.1494077,10.63,2.72,0.17000000178813934
875462876370532608,117.715899,27.793681,18.75,0.1513899,10.93,2.83,0.23000000417232513
5185689396602853760,41.018342,-3.74917,18.020000457763672,0.1517031,10.26,2.85,0.12999999523162842
559919566234416640,21.259451,75.581204,18.93000030517578,0.1536446,9.94,2.31,0.1899999976158142
4599739171756756224,260.348355,30.41518,17.90999984741211,0.1537282,10.25,3.07,0.09000000357627869
3389490367829333632,81.669181,14.033078,18.100000381469727,0.1539108,10.37,3.65,0.1599999964237213
1857428151269734144,310.199382,28.859015,18.719999313354492,0.1548589,11.62,3.82,0.1899999976158142
1314632658298969984,253.857456,33.705413,18.15999984741211,0.1568709,10.36,2.77,0.11999999731779099
1751122488012429440,310.406568,9.733884,17.969999313354492,0.1581973,11.94,6.24,0.14000000059604645
4407887861728831104,245.989597,0.971774,19.389999389648438,0.1618182,10.51,1.83,0.3199999928474426
1150117681236839424,112.537018,84.486755,18.309999465942383,0.1623269,11.23,4.0,0.10999999940395355
1097055563614336128,122.914424,68.185647,16.6299991607666,0.1638038,8.92,3.1,0.05000000074505806
3099302036347337088,103.562592,-6.808447,18.770000457763672,0.1643354,10.23,2.11,0.3400000035762787
2128085720269204224,293.518491,46.383617,18.809999465942383,0.1647851,10.05,1.87,0.1599999964237213
1799433693202801664,326.570372,26.214016,17.959999084472656,0.1654914,9.31,2.03,0.12999999523162842
1177086708601263104,214.915542,10.300925,19.239999771118164,0.1664072,10.22,1.61,0.27000001072883606
4259933831890014336,280.740741,-1.794528,18.059999465942383,0.1706,8.52,2.51,0.14000000059604645
1642814652735193088,238.628999,66.073695,15.989999771118164,0.1717649,8.78,3.7,0.029999999329447746
666469041896116864,129.014081,23.82467,17.989999771118164,0.1718824,11.49,5.05,0.14000000059604645
4370321436351725312,265.092604,-1.74903,19.1200008392334,0.1734579,10.8,2.96,0.25999999046325684
6326043968635304192,224.256257,-9.637341,18.989999771118164,0.1737609,13.37,7.53,0.23999999463558197
528664913126624896,4.733848,67.162233,18.940000534057617,0.1741863,12.31,4.73,0.1899999976158142
2441423380014237440,0.466464,-7.75919,15.739999771118164,0.1748664,9.72,6.34,0.05000000074505806
1775705094106623616,331.087657,16.615498,17.709999084472656,0.1748949,10.38,3.45,0.12999999523162842
6052472590750027520,248.443156,-20.713996,17.549999237060547,0.1755481,10.89,5.19,0.12999999523162842
1769451896600543232,328.784529,15.241938,17.93000030517578,0.1756858,9.67,2.36,0.12999999523162842
619190252355721088,143.237326,16.369092,18.68000030517578,0.1771766,9.99,1.85,0.25
4242733793534362880,303.240392,1.327504,18.559999465942383,0.1779031,10.04,2.36,0.2199999988079071
205986395297247872,76.940702,45.906917,17.1200008392334,0.1784431,10.83,5.51,0.07999999821186066
4381807480277749376,255.119706,1.264349,17.450000762939453,0.1793387,9.12,2.54,0.10000000149011612
3199202464551896960,65.753228,-6.467281,17.790000915527344,0.1803056,9.5,2.36,0.10999999940395355
2110941898745211904,279.479604,42.204658,17.979999542236328,0.1819384,9.78,2.35,0.10000000149011612
2014152195094404480,349.783717,61.183222,18.920000076293945,0.1826559,10.4,2.43,0.18000000715255737
1944816274590526848,353.967776,51.287902,17.219999313354492,0.1835229,9.77,3.29,0.1899999976158142
2195645457052247808,315.024299,61.913125,16.90999984741211,0.1841102,8.91,3.08,0.05000000074505806
1829851785486705152,302.911564,22.230821,17.40999984741211,0.1850452,8.69,2.04,0.07999999821186066
1850070739147339264,322.310282,29.848071,15.170000076293945,0.1865093,8.7,5.08,0.029999999329447746
3644853906179732864,208.74457,-4.852301,15.960000038146973,0.1870088,9.18,4.64,0.05000000074505806
2391828976034849792,350.936336,-20.214884,18.790000915527344,0.1878642,10.64,2.37,0.25
4477057008668978688,275.910118,6.614128,16.079999923706055,0.1882042,8.96,4.41,0.05000000074505806
2870229272714919424,349.514822,29.788683,15.25,0.1888881,9.41,6.79,0.029999999329447746
4278170366106441984,274.769619,3.433487,19.290000915527344,0.1911652,10.63,2.53,0.3499999940395355
997924419887810048,94.065677,56.004003,14.109999656677246,0.1915336,8.69,8.25,0.019999999552965164
1870112602756324992,313.592773,36.900511,16.229999542236328,0.1916503,7.59,2.08,0.03999999910593033
4610574931865279744,268.635355,37.579882,16.760000228881836,0.192527,10.39,5.32,0.05000000074505806
396855734065812480,21.510545,44.557243,18.09000015258789,0.1927498,11.01,3.86,0.17000000178813934
4082428060531260160,287.193037,-20.097227,17.6299991607666,0.1933095,10.46,4.2,0.12999999523162842
1361763022361346560,260.022698,46.108778,17.649999618530273,0.1939139,9.66,2.79,0.07000000029802322
2299017829440455296,313.01343,83.114663,15.899999618530273,0.1940933,7.47,2.38,0.029999999329447746
3652057081731342976,223.10223,1.256082,15.140000343322754,0.1960141,7.55,3.16,0.03999999910593033
2106915693323490176,282.489293,44.803932,16.93000030517578,0.1971827,8.51,2.28,0.20999999344348907
1367367434989922560,265.378202,50.706122,19.450000762939453,0.1982991,10.78,2.02,0.2800000011920929
3135769542802232704,110.992214,2.26896,14.760000228881836,0.1983191,7.22,3.11,0.05000000074505806
2214432331200924928,356.508644,69.687178,15.109999656677246,0.1996871,6.92,3.12,0.019999999552965164
4031523283488339968,178.889536,35.743684,15.8100004196167,0.1997245,8.98,4.3,0.03999999910593033
345864336139335552,29.867255,41.558765,17.270000457763672,0.2011643,8.65,2.03,0.09000000357627869
1440879343610451456,265.559742,64.423586,17.399999618530273,0.2025098,10.3,3.94,0.05999999865889549
4546786386821044992,258.239259,16.054725,19.3799991607666,0.203381,11.08,2.44,0.28999999165534973
3248704814494511488,52.174581,-4.069136,16.049999237060547,0.2035538,9.09,4.23,0.05000000074505806
2282010377424631680,348.89206,78.244214,15.710000038146973,0.2043392,6.92,2.07,0.03999999910593033
3354279062003835520,103.234106,14.463385,15.739999771118164,0.2044511,8.34,3.31,0.03999999910593033
96254653805148672,23.683954,20.500597,14.600000381469727,0.2055424,6.79,2.95,0.029999999329447746
4491886087621818880,261.694787,10.33929,15.920000076293945,0.20703,7.09,2.13,0.03999999910593033
4139956016414632064,254.251427,-15.457982,18.450000762939453,0.2077771,9.72,2.88,0.18000000715255737
2286683576720196864,359.640671,82.401785,16.969999313354492,0.2080466,10.42,4.93,0.05000000074505806
328378978817878272,37.736019,36.996049,17.190000534057617,0.2084491,9.63,3.3,0.11999999731779099
1781616416509653632,331.843416,21.068439,16.020000457763672,0.2085223,8.11,2.9,0.05000000074505806
2009076407045751680,347.566929,56.603702,14.949999809265137,0.2088752,6.55,2.53,0.019999999552965164
28279615160666752,43.620378,11.757689,15.319999694824219,0.2088863,6.93,2.65,0.029999999329447746
2880915632383592064,0.522077,38.222884,14.789999961853027,0.2090809,6.67,2.69,0.019999999552965164
882490714176552704,117.758849,34.401544,14.180000305175781,0.209174,6.45,3.12,0.019999999552965164
3415148158858027008,76.900318,21.705154,15.25,0.2094273,6.89,3.24,0.029999999329447746
943547346485333376,101.527006,36.339075,15.319999694824219,0.2097422,6.79,2.29,0.029999999329447746
4419128998026822784,229.227216,0.807389,14.760000228881836,0.2107338,6.61,2.61,0.029999999329447746
922170095958531456,119.635184,41.017855,15.529999732971191,0.2109298,6.95,2.06,0.029999999329447746
26255547397592448,36.859911,11.947026,15.609999656677246,0.2109523,7.29,2.69,0.23000000417232513
2264081603382369664,296.970435,72.908761,14.880000114440918,0.2113058,6.84,2.83,0.019999999552965164
1819346913936765824,309.379609,23.858267,15.119999885559082,0.2116879,6.88,2.34,0.019999999552965164
1803240683499546752,303.639949,12.833495,14.899999618530273,0.2119118,7.35,3.12,0.029999999329447746
2166216581663703040,318.369678,50.833893,15.350000381469727,0.2127827,8.52,4.42,0.029999999329447746
283102326936900224,83.708548,61.022788,16.290000915527344,0.2130919,8.18,2.9,0.05000000074505806
1643269300792754816,241.855072,66.729859,14.720000267028809,0.2131774,6.15,2.02,0.019999999552965164
188726261764101120,78.674743,40.067552,16.190000534057617,0.2134957,7.41,2.04,0.09000000357627869
3799229496248188800,174.245402,1.487052,16.170000076293945,0.2135283,8.07,2.41,0.05000000074505806
3056639030982693632,115.535169,-4.652998,18.1200008392334,0.2136828,11.05,4.13,0.1599999964237213
3376801458186850304,94.710109,22.086548,14.0,0.214392,6.87,3.77,0.05999999865889549
459661354372473088,44.371885,55.519808,15.1899995803833,0.2144073,5.98,2.53,0.029999999329447746
3769044466091723520,154.075548,-8.925257,15.050000190734863,0.2146627,6.82,2.34,0.029999999329447746
6046643392423194496,250.333119,-24.760597,15.25,0.2147791,6.7,2.69,0.029999999329447746
3625436977510248448,194.52452,-11.520419,15.029999732971191,0.2149764,6.91,2.7,0.029999999329447746
6260814788488254848,238.36606,-16.834842,15.520000457763672,0.2150629,6.56,2.04,0.029999999329447746
3458548154845873792,89.71997,40.432758,15.289999961853027,0.2153357,6.44,2.05,0.1599999964237213
2407848001457555712,352.837385,-14.97065,13.289999961853027,0.2159364,6.84,5.11,0.009999999776482582
5089324972025428096,62.835898,-23.042483,13.930000305175781,0.2163244,6.48,3.45,0.019999999552965164
1840788318387610880,319.111726,25.293378,13.859999656677246,0.2174081,6.78,3.89,0.019999999552965164
3799727575015360896,174.724447,2.415285,15.199999809265137,0.2174456,7.25,2.57,0.03999999910593033
2052080020497460352,293.827529,38.374242,19.25,0.2176179,11.86,3.39,0.2199999988079071
5761712135257235840,131.036211,-4.111365,14.829999923706055,0.2177215,7.13,2.88,0.029999999329447746
340194601355839488,39.81767,43.201841,14.430000305175781,0.2178087,8.54,6.62,0.019999999552965164
1352806057043585664,253.468208,39.236158,16.260000228881836,0.2198115,8.4,2.78,0.029999999329447746
1208461655152994432,227.93574,16.907255,14.649999618530273,0.2198642,6.55,2.53,0.029999999329447746
1898638366769358464,330.64918,31.319294,14.1899995803833,0.2204736,6.1,2.61,0.019999999552965164
1189327919446976640,234.962995,10.905663,14.670000076293945,0.2207193,6.23,2.27,0.019999999552965164
674942638710147840,116.744364,22.746723,14.140000343322754,0.2208548,6.3,2.74,0.019999999552965164
919592737623633664,118.989536,38.313572,16.020000457763672,0.2209563,7.63,2.22,0.05000000074505806
482072356283728896,73.845948,64.886747,13.800000190734863,0.2209716,5.93,3.37,0.019999999552965164
4348589314157125888,241.124896,-8.365259,16.200000762939453,0.2210417,7.32,2.04,0.05999999865889549
2110143653303872512,279.40891,40.407535,14.609999656677246,0.2213113,6.19,2.23,0.019999999552965164
260034229388698496,74.452525,52.064494,14.970000267028809,0.2213425,5.67,2.09,0.029999999329447746
5133480122045289728,37.833506,-16.378209,14.729999542236328,0.2215239,6.89,2.7,0.029999999329447746
2874703872722999296,359.292686,33.488415,15.029999732971191,0.2215256,6.64,2.25,0.029999999329447746
3384152896008207360,99.207141,26.25927,14.329999923706055,0.2216177,7.78,4.9,0.019999999552965164
1020083324398312448,145.238103,51.510872,13.84000015258789,0.2218386,6.86,4.06,0.20999999344348907
4247390641900631936,300.621582,4.028215,17.920000076293945,0.2218961,9.25,2.02,0.14000000059604645
3073657856067827968,128.94147,-0.57829,17.920000076293945,0.2220736,11.78,5.92,0.17000000178813934
6881324553580560256,303.067575,-10.76555,15.319999694824219,0.2221753,6.81,2.27,0.029999999329447746
1944557305242526848,354.123284,50.847073,17.040000915527344,0.2222785,10.75,5.57,0.05999999865889549
3329645672214827776,90.312367,9.510637,14.90999984741211,0.2225668,6.56,2.27,0.029999999329447746
1305096254650434048,247.26129,27.062979,15.65999984741211,0.2229991,7.1,2.04,0.029999999329447746
2932535573013555456,105.195604,-19.760917,14.430000305175781,0.2231058,6.22,2.46,0.019999999552965164
3116919755975227520,95.621783,-3.426165,14.800000190734863,0.2233668,6.39,2.25,0.029999999329447746
448160909421285632,53.426415,55.292215,17.549999237060547,0.2234978,7.6,2.0,0.10000000149011612
1000215939558867456,102.243826,56.436049,14.880000114440918,0.2236353,6.37,2.13,0.05000000074505806
891567212729057152,106.300411,34.81458,16.440000534057617,0.2236554,8.32,2.45,0.05000000074505806
1335955491592619136,262.513454,34.752734,13.75,0.2237114,5.95,2.9,0.019999999552965164
448918743514239488,56.254409,57.509141,17.760000228881836,0.2237675,9.11,2.87,0.10999999940395355
3275714141536407680,52.551238,5.377228,17.760000228881836,0.2238517,9.17,2.53,0.15000000596046448
410159451102133120,19.387247,52.861888,14.109999656677246,0.2239493,8.9,9.07,0.019999999552965164
1906060757451870080,336.303409,36.280442,13.770000457763672,0.2247364,6.58,4.03,0.019999999552965164
1771574954770894336,322.037038,15.272767,14.529999732971191,0.2248415,6.45,2.58,0.019999999552965164
4319162259838851328,290.701061,13.476037,14.640000343322754,0.2250906,5.59,2.56,0.019999999552965164
3114355901018031488,107.145814,0.862924,16.889999389648438,0.2254275,8.39,2.14,0.07999999821186066
59229699251693824,49.252978,19.144271,14.34000015258789,0.2256377,6.16,2.8,0.09000000357627869
686508057925051776,135.479106,23.741728,15.670000076293945,0.2257091,8.42,3.73,0.05000000074505806
208212214850484608,83.480682,45.954542,14.859999656677246,0.2263447,6.25,2.36,0.019999999552965164
4438426560968819968,247.180289,5.701087,16.530000686645508,0.2264118,8.36,2.65,0.05999999865889549
228134751368877184,66.035814,41.7198,16.459999084472656,0.2265586,10.28,5.83,0.05999999865889549
427862103709163392,7.637938,57.729736,14.6899995803833,0.2266212,6.1,2.52,0.019999999552965164
3899232587055857408,178.991042,7.336266,15.420000076293945,0.2270158,7.49,2.6,0.03999999910593033
985586731191842816,114.305905,54.507905,18.780000686645508,0.2270642,13.54,8.95,0.25999999046325684
6294379064548256512,209.89164,-17.838314,13.90999984741211,0.2271072,6.3,3.37,0.019999999552965164
2676990310290761984,332.357925,-1.516893,14.859999656677246,0.2272739,6.99,3.09,0.029999999329447746
4130732698705521920,250.84271,-19.376439,14.359999656677246,0.2273919,6.48,4.49,0.019999999552965164
4312773616251504640,288.388838,11.094402,14.869999885559082,0.2274378,6.0,2.67,0.029999999329447746
167196552781127040,60.468768,28.68412,16.170000076293945,0.2275083,7.57,2.26,0.05999999865889549
2122992065148038784,272.448111,49.048502,13.449999809265137,0.2278766,7.1,5.4,0.009999999776482582
6262091768164054144,235.756761,-15.400784,15.399999618530273,0.2280244,6.6,2.06,0.03999999910593033
252807586137056128,70.387291,44.103773,14.84000015258789,0.228153,6.2,3.11,0.05999999865889549
936857849022239616,101.275319,30.851076,15.40999984741211,0.2282466,6.89,2.16,0.03999999910593033
226777369904088064,60.924697,39.449985,15.869999885559082,0.2282482,6.2,2.13,0.03999999910593033
43650237962458368,56.908763,16.685075,17.18000030517578,0.2282776,9.6,4.15,0.10999999940395355
444491255004177792,57.610016,54.221512,15.069999694824219,0.2282806,5.67,2.18,0.029999999329447746
2040380843118683008,284.843402,28.823044,14.170000076293945,0.2285244,6.4,3.05,0.019999999552965164
389446163863901440,7.120502,47.076971,14.539999961853027,0.2285987,6.3,2.42,0.019999999552965164
3374544603193186048,92.008657,19.457848,13.90999984741211,0.2286202,6.16,2.88,0.019999999552965164
2997608656866544768,90.240218,-12.789755,15.960000038146973,0.2289225,7.51,2.33,0.05000000074505806
1717037941082078464,189.598892,77.3866,13.5,0.2289865,5.76,3.13,0.009999999776482582
6312563509403494912,227.489617,-11.885641,14.100000381469727,0.2290187,6.46,3.39,0.019999999552965164
5616216785223830144,110.181734,-25.84946,14.569999694824219,0.2290981,6.29,2.33,0.019999999552965164
2949526429272771200,104.401714,-13.243491,14.970000267028809,0.2292077,6.24,2.2,0.029999999329447746
2638969576159390208,348.77226,-1.104886,13.789999961853027,0.2295908,6.14,3.01,0.019999999552965164
3122782833008956160,92.532024,0.727638,13.90999984741211,0.2297895,5.76,2.85,0.019999999552965164
3885073007593035264,162.426897,14.172625,14.3100004196167,0.2298056,6.15,2.38,0.019999999552965164
3081086465866956544,119.664861,-2.874806,14.9399995803833,0.2299584,6.5,2.08,0.03999999910593033
4210692207939933696,294.66782,-3.480022,14.760000228881836,0.2300083,6.32,2.53,0.03999999910593033
175803907759797376,65.197713,33.876568,15.720000267028809,0.2300556,7.55,3.26,0.03999999910593033
4518966818513124992,284.765405,20.465124,14.949999809265137,0.2302217,6.57,2.82,0.029999999329447746
2437098691543710208,352.414735,-10.301472,15.479999542236328,0.2306296,7.03,2.15,0.03999999910593033
1184543016640818048,221.661077,12.744141,16.399999618530273,0.2312177,8.29,2.41,0.05000000074505806
4118429610341860736,264.388083,-20.292146,16.030000686645508,0.2312413,6.57,2.12,0.05000000074505806
302551313240792960,27.440477,30.087396,13.720000267028809,0.2313892,6.4,3.49,0.019999999552965164
3622295466631316480,196.316889,-11.582678,13.510000228881836,0.2316169,6.37,4.13,0.019999999552965164
2804267920896064896,15.928134,24.460338,14.380000114440918,0.2318572,6.51,2.77,0.09000000357627869
1457961562418879360,209.848697,33.545065,15.069999694824219,0.231889,8.2,4.22,0.15000000596046448
3089437737715631232,118.144754,4.320152,18.459999084472656,0.2320507,10.24,2.3,0.18000000715255737
210343931675533056,87.54398,48.131838,14.779999732971191,0.2324315,6.09,2.21,0.029999999329447746
33132756406676480,40.946745,15.111263,14.640000343322754,0.2326162,6.04,2.23,0.029999999329447746
918795175086494848,118.231489,36.529659,12.600000381469727,0.2326683,5.21,3.54,0.03999999910593033
610413946247149824,136.036451,15.43494,15.729999542236328,0.2327826,7.28,2.21,0.05000000074505806
3065715293307298688,128.024822,-4.291812,14.229999542236328,0.2332384,5.83,2.18,0.019999999552965164
2612249725617585024,332.440531,-13.551621,15.270000457763672,0.2332413,7.87,3.35,0.03999999910593033
3637533666999815168,203.116792,-2.515731,13.220000267028809,0.2333993,6.04,3.85,0.019999999552965164
1253409553057036544,211.577355,21.468556,16.09000015258789,0.2334633,9.83,5.78,0.36000001430511475
2148527982184919680,274.838237,52.607554,14.699999809265137,0.2335631,6.44,2.25,0.019999999552965164
4171717265212813696,269.58271,-6.895316,18.40999984741211,0.2335653,8.15,2.06,0.2199999988079071
1569635556837246976,192.572141,52.526249,13.329999923706055,0.234002,5.9,3.27,0.009999999776482582
4295879684492629120,292.476289,7.444667,13.1899995803833,0.2340639,5.66,3.27,0.05000000074505806
213825329086942720,82.808028,50.341179,13.729999542236328,0.2341004,5.82,2.99,0.019999999552965164
1176100210448468224,217.679133,9.085731,12.869999885559082,0.2341171,6.19,4.59,0.019999999552965164
4538777299314803456,280.558987,27.767947,14.5600004196167,0.2343306,6.28,2.4,0.019999999552965164
3358087323605213440,102.282934,16.316006,13.9399995803833,0.2346115,5.78,2.35,0.029999999329447746
4218238809066136960,308.122814,-5.413803,12.720000267028809,0.234782,6.18,4.92,0.1599999964237213
817852177926196352,140.883187,43.857458,13.25,0.234874,5.97,3.53,0.009999999776482582
4396294203106813824,237.997655,-7.288262,15.449999809265137,0.2349139,6.74,2.2,0.07000000029802322
398567128210652160,19.4012,48.041686,17.34000015258789,0.2349579,8.86,2.32,0.07999999821186066
291395182933755264,26.363237,24.843442,14.430000305175781,0.2350388,5.97,2.4,0.029999999329447746
1627177329645632128,237.296691,60.633994,13.420000076293945,0.2351502,6.22,3.63,0.009999999776482582
1842998783436244096,313.882723,25.143931,15.220000267028809,0.2351806,6.86,2.47,0.029999999329447746
1968244805799040512,318.455816,39.991576,17.209999084472656,0.2354529,9.26,2.78,0.05999999865889549
3157151607988667264,103.872052,8.085204,14.859999656677246,0.235551,6.5,2.16,0.05000000074505806
2118408957086862208,278.587809,45.5537,17.15999984741211,0.2355926,8.64,2.13,0.05000000074505806
4295284268921881984,294.163103,8.045109,14.789999961853027,0.2357644,6.22,2.17,0.20999999344348907
627829080855047680,149.043151,20.679316,14.739999771118164,0.2360141,6.75,2.53,0.029999999329447746
1870185754633704192,311.05328,35.066858,14.079999923706055,0.2361316,6.1,2.62,0.03999999910593033
4128049237514617728,255.646115,-20.161278,14.550000190734863,0.2365424,5.91,2.73,0.029999999329447746
3223923398657650304,83.34678,2.974494,13.699999809265137,0.2366324,5.65,2.81,0.019999999552965164
4512075285778105600,281.191901,17.408742,13.300000190734863,0.2367156,7.16,5.9,0.009999999776482582
3366998384308169216,106.92929,21.855902,18.079999923706055,0.2368865,10.87,3.66,0.15000000596046448
2986553170527710720,76.981087,-14.896082,14.970000267028809,0.2377076,7.29,3.05,0.019999999552965164
4217173966416363776,303.880635,-6.340309,12.59000015258789,0.2378991,6.02,5.22,0.10999999940395355
6046595147041729920,249.849665,-25.338135,18.899999618530273,0.2380402,10.0,2.37,0.30000001192092896
4271672321101492480,278.37114,-2.162144,13.34000015258789,0.2380818,6.3,4.31,0.009999999776482582
1109645933825258368,107.786628,69.874319,14.09000015258789,0.2385333,5.96,2.61,0.019999999552965164
3219495497829932288,85.69643,0.846678,14.5,0.2388013,6.42,2.71,0.019999999552965164
23021819276113792,36.496169,8.961169,14.619999885559082,0.2388031,6.56,2.72,0.05999999865889549
3131391528019127040,97.555544,4.934791,14.350000381469727,0.2388243,5.68,2.32,0.05999999865889549
1162085487348292480,231.555734,5.743239,18.90999984741211,0.2388594,10.73,2.5,0.25999999046325684
1367845520686078848,268.268047,51.488861,14.229999542236328,0.2389131,5.85,2.27,0.009999999776482582
6909388346629190784,315.439575,-7.535832,14.369999885559082,0.2389289,5.78,2.11,0.029999999329447746
2033583490474373760,299.061082,31.578298,14.140000343322754,0.2392087,5.52,2.09,0.019999999552965164
662242489136528384,127.01759,17.991931,13.100000381469727,0.2392558,5.82,3.53,0.029999999329447746
1995420644427167616,347.127765,52.667346,13.619999885559082,0.2392991,5.65,2.96,0.009999999776482582
4356815447835047296,245.338769,-4.052849,14.039999961853027,0.2394969,6.12,3.32,0.019999999552965164
3666641003962106240,215.885995,1.997259,13.630000114440918,0.2394999,5.78,2.83,0.019999999552965164
1797596821587384960,324.521534,24.046546,13.09000015258789,0.2397889,6.44,4.69,0.019999999552965164
4541904486476525568,261.371875,12.352451,13.510000228881836,0.2398262,6.09,3.88,0.009999999776482582
1219430314433343872,237.444251,23.914723,13.300000190734863,0.2399039,5.78,3.37,0.009999999776482582
2077400678073089280,294.137971,41.339678,14.390000343322754,0.2399076,5.98,2.2,0.019999999552965164
1857902732277403392,312.939929,28.380916,13.890000343322754,0.2399107,5.6,2.52,0.019999999552965164
2690745509992393856,317.047892,1.490214,14.5600004196167,0.2400935,5.94,2.16,0.07999999821186066
3659493388107664384,210.558516,-1.369998,12.850000381469727,0.2401443,6.08,4.68,0.1599999964237213
1888691291231236992,339.061361,31.228557,14.390000343322754,0.240215,6.25,2.45,0.019999999552965164
4287154342493913216,280.758895,7.974629,14.84000015258789,0.2403231,6.01,2.21,0.019999999552965164
2020816992241218816,296.075713,24.76199,14.470000267028809,0.2403234,5.5,2.34,0.019999999552965164
1348727929760719616,263.556411,44.022521,12.789999961853027,0.2403339,5.41,3.43,0.009999999776482582
4136984277003794944,261.410417,-15.557607,13.869999885559082,0.2403854,5.33,2.61,0.029999999329447746
556950575601539456,89.732317,81.354298,14.130000114440918,0.2404481,6.16,2.64,0.009999999776482582
203551385701760,46.034027,1.260533,13.40999984741211,0.2404584,6.35,4.19,0.10000000149011612
1170054992440023808,229.572361,12.254304,14.210000038146973,0.2404823,5.6,2.09,0.029999999329447746
1801472909317275392,303.733729,10.065893,14.420000076293945,0.240487,6.25,2.57,0.019999999552965164
3945418569413216768,186.096762,15.952083,14.279999732971191,0.2405125,5.9,2.24,0.019999999552965164
376220035411626624,16.951061,43.148968,13.970000267028809,0.2405706,6.02,2.7,0.019999999552965164
1024806134860831104,143.058277,56.004015,13.350000381469727,0.2405724,5.84,3.5,0.019999999552965164
4348746269444406528,241.534844,-7.660935,13.890000343322754,0.2406017,6.03,3.33,0.019999999552965164
1341162641222391808,257.574298,38.444549,12.930000305175781,0.2406405,6.26,4.98,0.009999999776482582
4529092800896427392,277.571304,21.677752,14.09000015258789,0.2409946,5.42,2.12,0.019999999552965164
1846046354795480704,314.949835,28.385712,15.039999961853027,0.2410888,6.57,2.19,0.029999999329447746
2812663654247620480,352.150221,13.019165,13.979999542236328,0.2411279,6.02,2.84,0.019999999552965164
2777948430025691008,11.553272,14.261426,13.729999542236328,0.241297,5.56,2.83,0.019999999552965164
1348673267713020928,262.18752,43.803541,13.319999694824219,0.2414169,5.55,2.87,0.03999999910593033
476627162384609408,60.294317,63.411547,14.84000015258789,0.2418351,5.61,2.28,0.019999999552965164
4479152914044478848,277.981621,8.285137,17.079999923706055,0.2418605,8.39,2.07,0.07000000029802322
2993964497374988416,92.390484,-14.469077,14.869999885559082,0.2422118,6.2,2.21,0.019999999552965164
4102492459803025920,284.845818,-12.786795,15.670000076293945,0.242394,6.54,2.14,0.05999999865889549
3118566034119042688,94.511009,-0.972562,16.229999542236328,0.2425221,8.07,2.61,0.05000000074505806
1848691745408361984,320.205109,29.588584,13.430000305175781,0.2425261,5.56,2.94,0.009999999776482582
4525959987335696640,277.624835,20.972237,14.720000267028809,0.242605,6.23,2.25,0.019999999552965164
3930654945750465792,192.543826,14.37413,14.720000267028809,0.2427258,6.91,2.74,0.029999999329447746
2105310097109396736,282.718229,43.670022,13.029999732971191,0.2429017,5.91,3.79,0.15000000596046448
1774273048931440384,325.623684,18.73409,14.6899995803833,0.24292,5.88,2.02,0.019999999552965164
3392268288251680640,77.085075,14.879194,14.760000228881836,0.2430249,6.11,2.45,0.09000000357627869
2294492961135012352,275.422006,80.494587,18.40999984741211,0.24307,9.66,2.06,0.12999999523162842
1413347121477963136,250.437261,51.419022,19.049999237060547,0.2431849,11.06,2.79,0.18000000715255737
607572430244321536,138.529457,15.389237,14.359999656677246,0.2432868,6.35,2.62,0.019999999552965164
2074634787857030784,302.715298,41.414863,16.5,0.2432904,8.31,2.83,0.05000000074505806
2096652435174596992,281.772086,37.219688,18.549999237060547,0.2433204,10.36,2.5,0.12999999523162842
2813376481380137856,352.222831,14.372671,14.899999618530273,0.243352,6.44,2.22,0.09000000357627869
951451636795296896,102.940761,41.172853,14.930000305175781,0.2433818,6.28,2.05,0.029999999329447746
1982371021948782720,341.181913,45.060846,14.359999656677246,0.2434264,5.95,2.39,0.019999999552965164
1872275170322380928,316.915907,39.321597,14.4399995803833,0.2435826,5.69,2.02,0.019999999552965164
881532077475829248,118.939642,33.50531,13.15999984741211,0.2436718,5.39,3.05,0.05999999865889549
23845112967235584,35.985788,9.644477,14.130000114440918,0.2436776,5.36,2.01,0.029999999329447746
3286765955678822784,66.637806,7.379537,13.5600004196167,0.2437449,5.92,3.49,0.019999999552965164
2413287908250832256,347.728301,-11.358069,14.430000305175781,0.2437622,5.93,2.13,0.019999999552965164
3166369187624268672,109.075426,13.174547,17.56999969482422,0.2439307,10.1,3.27,0.10999999940395355
3610685104878600448,204.385085,-11.237546,13.90999984741211,0.2440962,6.0,2.7,0.019999999552965164
4206018080943893376,287.220731,-6.051476,15.40999984741211,0.2441232,6.35,2.49,0.23999999463558197
239191096698094976,47.422884,40.893047,14.989999771118164,0.2441381,6.46,2.28,0.029999999329447746
97911239870962304,29.162521,22.77797,14.75,0.2441846,6.08,2.13,0.029999999329447746
1160039094345826432,224.089204,5.92884,13.819999694824219,0.2444147,5.78,2.54,0.019999999552965164
3419539195982229376,75.528609,24.460785,13.59000015258789,0.2446683,5.87,4.19,0.03999999910593033
1567101762354078848,197.584642,59.381403,13.039999961853027,0.2450461,5.66,3.4,0.029999999329447746
4566362916477853056,253.962794,23.818093,15.760000228881836,0.2450735,8.3,3.41,0.03999999910593033
4497491123029860480,273.931734,13.833255,14.300000190734863,0.2451127,6.23,2.68,0.019999999552965164
140942414132076288,41.930604,35.837043,14.199999809265137,0.2451259,5.61,2.08,0.019999999552965164
1439709463238102400,268.852671,63.483153,15.0,0.2452489,7.38,3.29,0.019999999552965164
3184830851142992384,72.365885,-9.596273,13.25,0.2452629,5.52,2.99,0.019999999552965164
1939758967780089088,358.097373,48.394082,13.84000015258789,0.2453795,5.61,2.43,0.009999999776482582
316009473003822208,24.813913,32.730934,15.930000305175781,0.2455234,9.42,4.98,0.05000000074505806
192563797862788352,85.75445,40.950393,13.729999542236328,0.245674,6.17,3.47,0.019999999552965164
535892591468204672,17.559129,74.912058,14.479999542236328,0.2457939,5.94,2.32,0.029999999329447746
264098947780807168,86.501486,53.364752,14.65999984741211,0.2458005,5.37,2.08,0.019999999552965164
2209607639818167552,355.69828,65.486679,14.109999656677246,0.2459186,6.27,2.97,0.019999999552965164
1522367792477084160,197.698925,36.735508,13.630000114440918,0.2459489,6.62,3.95,0.019999999552965164
1707663539303414016,242.899298,78.398605,14.420000076293945,0.2459677,6.19,2.33,0.03999999910593033
1417066528797071232,268.036052,54.021348,19.43000030517578,0.2460331,10.04,1.45,0.20000000298023224
3448967216682661120,82.404514,32.725924,14.65999984741211,0.2461521,6.06,2.41,0.019999999552965164
4320675394040414848,289.638983,15.031967,16.670000076293945,0.2461832,8.12,2.45,0.05000000074505806
1530000121161844608,196.439459,45.651021,17.959999084472656,0.2462014,11.04,4.13,0.1599999964237213
6213729302537936384,232.041028,-26.808193,13.010000228881836,0.2462848,5.07,3.14,0.07000000029802322
4275979383024090368,271.541497,1.181814,18.040000915527344,0.2463442,8.66,2.04,0.15000000596046448
445852072446337536,57.046562,57.143387,14.6899995803833,0.2464917,5.73,2.41,0.03999999910593033
653720346309139712,122.393222,14.327496,13.9399995803833,0.2465256,5.59,2.15,0.019999999552965164
3052480265693871744,106.057128,-7.416503,15.039999961853027,0.246777,6.52,2.09,0.3100000023841858
474589595542775808,58.350411,60.827747,14.329999923706055,0.2468045,6.05,2.75,0.07000000029802322
2915519359256118528,87.154505,-24.512129,14.770000457763672,0.2468404,6.95,2.74,0.019999999552965164
4206505989209760128,293.356534,-8.819114,14.65999984741211,0.2469047,5.89,2.45,0.019999999552965164
1950433610780815232,322.085054,34.197641,16.290000915527344,0.2469624,7.57,2.03,0.03999999910593033
1456981244721822976,208.457694,30.868415,14.600000381469727,0.2469979,6.19,2.08,0.019999999552965164
1911002478101439872,347.05449,33.050834,12.949999809265137,0.2470786,5.93,4.07,0.019999999552965164
3855068366063310592,145.960071,9.239726,15.710000038146973,0.247108,7.22,2.07,0.03999999910593033
310030461917085056,17.435067,30.324838,18.540000915527344,0.2471176,10.78,3.14,0.20000000298023224
3690318643269025536,194.961688,1.041511,13.4399995803833,0.247258,5.74,2.88,0.019999999552965164
3060324898899317120,112.1875,-3.878385,18.579999923706055,0.2473506,10.21,2.18,0.20000000298023224
1698074560958409344,218.684945,70.771561,14.90999984741211,0.2473763,6.66,2.37,0.029999999329447746
3307884516032001920,67.266677,14.26286,12.930000305175781,0.2473879,5.75,5.23,0.019999999552965164
6298174883629360256,213.7172,-15.249987,18.280000686645508,0.2473987,10.73,3.55,0.1599999964237213
2033770476182420096,297.374598,31.677608,13.819999694824219,0.2474015,5.31,2.26,0.009999999776482582
1811495748077158656,311.127578,17.700291,14.5600004196167,0.2474033,6.33,2.46,0.019999999552965164
1145537394969483392,124.622542,81.721944,16.420000076293945,0.2474675,7.92,2.18,0.03999999910593033
3423572101553597696,92.157643,22.426961,18.799999237060547,0.247563,10.01,2.06,0.27000001072883606
4128443618595630848,257.085471,-19.440908,15.0600004196167,0.2476752,6.2,2.06,0.05999999865889549
2473130168622898944,15.05996,-10.206172,14.539999961853027,0.2477701,7.52,3.94,0.33000001311302185
305611902640461568,26.37869,33.220903,13.4399995803833,0.2478713,5.4,2.62,0.009999999776482582
1890714255186813824,341.669601,32.782146,13.880000114440918,0.2481789,5.09,2.02,0.05999999865889549
1517935661104618624,189.040617,34.199859,13.880000114440918,0.2484116,5.81,2.43,0.019999999552965164
949875967911894272,110.132059,43.208988,14.239999771118164,0.2484209,5.72,2.19,0.05000000074505806
2931368338339541760,109.511201,-18.686604,14.239999771118164,0.2484577,6.08,2.54,0.019999999552965164
4321248033400512768,293.032831,14.974217,13.420000076293945,0.2485054,5.81,3.19,0.009999999776482582
4118129714168980224,265.235415,-21.143393,14.260000228881836,0.2485453,6.34,3.17,0.03999999910593033
110224636231089024,45.065818,23.730174,14.4399995803833,0.248556,5.76,2.47,0.029999999329447746
407962214552239232,25.419173,53.130732,14.649999618530273,0.2486052,6.02,2.31,0.019999999552965164
938861644542159744,101.255097,34.365096,14.020000457763672,0.2486163,6.12,2.84,0.019999999552965164
390971839326904960,7.852202,47.553081,13.920000076293945,0.248716,5.45,2.26,0.019999999552965164
340698456850978432,40.483658,44.521144,14.75,0.2488428,6.48,2.49,0.05000000074505806
2881575957835300736,358.141656,38.988631,14.359999656677246,0.248905,5.75,2.34,0.019999999552965164
416664333692725120,13.200926,51.938596,15.680000305175781,0.2489236,6.84,2.04,0.029999999329447746
2113990226012825472,271.912036,42.933346,14.479999542236328,0.2489581,7.43,3.88,0.009999999776482582
1816742480130240000,306.160233,20.301055,15.039999961853027,0.2490616,6.54,2.03,0.029999999329447746
4149634437499627136,267.065844,-13.489981,14.930000305175781,0.2490663,5.96,2.35,0.029999999329447746
4271776847723367168,278.450116,-1.585615,15.739999771118164,0.2492355,7.02,2.52,0.05000000074505806
1972273416416273792,322.158944,46.929826,13.520000457763672,0.2492816,5.84,3.02,0.009999999776482582
2238227343372137344,299.819119,62.679976,13.5,0.2493302,5.66,2.87,0.05999999865889549
1745984405753627264,322.811676,12.499076,13.90999984741211,0.2494162,5.56,2.35,0.019999999552965164
2127278506933342720,289.163837,45.563062,18.219999313354492,0.2495687,10.71,3.21,0.10999999940395355
1916298310216646016,348.918042,36.148042,14.260000228881836,0.2495829,5.53,2.02,0.019999999552965164
2221280364493954560,323.529562,66.833509,13.0,0.2496662,5.93,3.86,0.009999999776482582
1132632667512636928,150.627016,80.880908,14.039999961853027,0.2497467,6.13,2.63,0.009999999776482582
868783892987341696,116.261154,25.577099,13.579999923706055,0.2497553,5.34,2.28,0.019999999552965164
313890645377666048,18.103317,32.765302,13.979999542236328,0.2497911,5.72,2.43,0.029999999329447746
1997245043453971200,351.468572,56.503777,13.859999656677246,0.2498716,5.52,2.67,0.009999999776482582
3213740791408945792,78.778132,-3.534218,14.220000267028809,0.2499225,5.81,2.37,0.019999999552965164
165233821445439488,65.3351,29.56222,14.359999656677246,0.2500567,5.76,2.6,0.019999999552965164
847804283416613760,153.378721,49.812648,13.75,0.2502032,5.8,2.58,0.009999999776482582
1767256313614434560,327.110515,12.971422,17.059999465942383,0.2505568,8.46,2.11,0.07999999821186066
1860283621633347072,306.036497,28.331,14.609999656677246,0.2507399,5.59,2.04,0.019999999552965164
2237760497606857984,301.07003,61.092261,14.0600004196167,0.2507657,5.43,2.08,0.009999999776482582
3443327787181575424,87.01612,28.512991,13.25,0.2508155,7.24,6.29,0.019999999552965164
5617439648308438144,107.927886,-24.678641,14.210000038146973,0.2510745,6.1,2.47,0.019999999552965164
2044322111268599040,287.511562,34.345303,13.989999771118164,0.251123,5.97,2.55,0.05000000074505806
854692100993214464,157.354565,57.185452,17.520000457763672,0.2511396,9.48,2.48,0.10000000149011612
300490897170028416,32.564521,30.446109,14.390000343322754,0.2511778,6.07,2.39,0.019999999552965164
4474451956375925248,269.890866,5.649438,12.970000267028809,0.2511894,5.84,4.26,0.019999999552965164
368600694708950272,10.019795,38.925445,13.960000038146973,0.2512083,6.08,2.75,0.019999999552965164
3126413179889052416,101.631735,2.136995,16.969999313354492,0.2513018,8.7,2.26,0.07999999821186066
279615569406954496,75.443336,56.075316,14.600000381469727,0.2513584,5.3,2.68,0.029999999329447746
546531775215500800,34.867021,73.159707,13.920000076293945,0.2513838,5.55,2.74,0.009999999776482582
1508443474143703424,214.000472,49.237851,14.020000457763672,0.2514485,5.56,2.05,0.03999999910593033
4145771956224678784,273.803373,-15.533805,12.930000305175781,0.2515385,5.44,3.88,0.019999999552965164
2680831832119595008,328.065098,-0.475489,14.59000015258789,0.2517896,5.92,2.3,0.029999999329447746
2603778194683947264,344.619824,-12.189456,13.40999984741211,0.2520714,5.19,2.32,0.019999999552965164
3777532524059260928,158.784105,-4.895073,13.979999542236328,0.2520778,5.91,2.52,0.019999999552965164
2398567028102877824,345.321,-20.487934,15.819999694824219,0.2522342,8.63,3.82,0.05000000074505806
3082267616232748544,118.38129,-1.55032,13.539999961853027,0.2522579,5.74,2.79,0.009999999776482582
3831939757439232,46.288452,5.21846,14.229999542236328,0.2524788,5.77,2.52,0.029999999329447746
3698012441524874496,182.967867,-0.132926,14.329999923706055,0.2526025,6.06,2.29,0.03999999910593033
915058592188430080,128.481558,42.140105,14.289999961853027,0.2526883,6.25,2.49,0.019999999552965164
3920373000201860352,179.816716,14.235854,12.699999809265137,0.2527469,5.76,4.08,0.019999999552965164
220469265536591872,58.125505,37.014786,14.319999694824219,0.2527603,5.54,2.56,0.019999999552965164
1897088463393005056,330.307127,30.841867,13.579999923706055,0.2529356,5.46,2.62,0.009999999776482582
1894285949989248128,334.392692,29.462359,14.569999694824219,0.2530388,5.96,2.06,0.019999999552965164
4467863339106408448,269.565149,0.839501,14.460000038146973,0.2531051,5.3,2.33,0.019999999552965164
1790889457060955648,322.640106,21.533079,14.319999694824219,0.2532178,5.76,2.06,0.029999999329447746
3829159920742627968,153.527832,-1.56538,15.869999885559082,0.2533454,9.0,4.27,0.05000000074505806
2688384927246738432,322.888515,1.022505,13.949999809265137,0.2533939,6.08,2.88,0.019999999552965164
2097405944238713344,282.042412,39.29276,15.170000076293945,0.2534064,6.58,2.04,0.14000000059604645
2099307794416564736,288.469229,38.114819,12.789999961853027,0.2534246,5.72,3.84,0.009999999776482582
4350675259510597888,248.290956,-8.436351,16.31999969482422,0.2535097,7.14,2.03,0.05000000074505806
515103334854029440,35.039767,63.66584,13.220000267028809,0.2536221,5.51,3.51,0.009999999776482582
2057917263304339712,306.055653,37.078847,13.420000076293945,0.2539681,6.05,3.46,0.009999999776482582
2080626645186450048,295.576478,47.670902,14.569999694824219,0.2540679,6.83,2.91,0.019999999552965164
2344711814703657472,15.331624,-25.495303,17.1299991607666,0.2542278,8.71,2.16,0.09000000357627869
4339381969422759040,253.624991,-8.668214,14.079999923706055,0.2544521,5.69,3.09,0.029999999329447746
2444998064114339584,2.851179,-4.105938,16.309999465942383,0.2544532,8.59,3.04,0.05000000074505806
1384462852233273600,240.18424,43.144754,13.699999809265137,0.2544698,5.71,2.57,0.009999999776482582
4481653379584705152,274.396869,8.538687,13.069999694824219,0.2545404,6.44,5.1,0.019999999552965164
1810146338080960000,304.677421,18.571273,13.5,0.2547105,5.41,2.43,0.019999999552965164
1207927601739486848,231.574544,17.304483,14.3100004196167,0.2550031,5.62,2.01,0.019999999552965164
3603982481995233920,204.211274,-15.999599,12.789999961853027,0.2551177,5.49,3.61,0.019999999552965164
4437914154192259072,245.787887,5.84889,13.399999618530273,0.2552119,5.09,2.45,0.019999999552965164
2020670890297343872,296.932108,24.816936,18.059999465942383,0.2552399,9.03,2.01,0.10999999940395355
3075222907791275264,130.204034,0.164288,13.899999618530273,0.2552428,5.59,2.3,0.029999999329447746
3010821591175970176,87.707432,-11.068997,13.859999656677246,0.2554431,5.73,2.64,0.009999999776482582
4473778196263338496,267.263998,5.105337,14.119999885559082,0.2554567,5.65,2.67,0.03999999910593033
234585586086439040,50.160008,37.508206,15.369999885559082,0.2556344,6.21,2.04,0.03999999910593033
215065818720434176,83.379665,50.013248,14.220000267028809,0.2556544,5.49,2.05,0.03999999910593033
2008781394331480704,347.447558,55.512912,14.859999656677246,0.2556648,5.83,2.14,0.019999999552965164
419484718462698112,6.086817,53.654666,13.25,0.2558459,5.41,2.96,0.009999999776482582
4340821642459460480,251.9723,-6.62235,14.729999542236328,0.2558914,5.59,2.31,0.019999999552965164
2103684297369137664,283.909219,40.982532,13.460000038146973,0.2559,6.07,3.36,0.009999999776482582
3137402381991357568,116.651172,4.188723,14.010000228881836,0.2559698,5.66,2.22,0.019999999552965164
4493341256901207424,265.945497,12.356052,13.489999771118164,0.2560458,5.59,3.05,0.009999999776482582
1757766566195410176,313.7239,12.116875,14.510000228881836,0.2561107,6.17,2.26,0.10999999940395355
3256744271719022208,60.145529,-0.637901,15.239999771118164,0.2561833,5.87,2.09,0.03999999910593033
3367971207286073600,104.946989,22.496737,12.59000015258789,0.256254,5.6,3.99,0.019999999552965164
20484760619130880,42.574814,8.306329,15.229999542236328,0.2562725,6.72,2.52,0.03999999910593033
294118162134879104,19.310487,24.973523,13.760000228881836,0.2562853,5.58,2.7,0.019999999552965164
4177551450005005824,270.318664,-3.117463,15.359999656677246,0.2564129,5.4,2.38,0.029999999329447746
955445990739687168,97.062971,38.269369,14.699999809265137,0.2568138,5.93,2.06,0.029999999329447746
272912396770839296,70.100065,53.156325,14.949999809265137,0.2568623,5.68,2.28,0.029999999329447746
4565592193185905920,251.996051,21.609449,14.850000381469727,0.2568953,7.8,4.13,0.03999999910593033
5163472050472364800,52.914852,-11.344152,13.789999961853027,0.25722,5.37,2.21,0.019999999552965164
4301883503341966336,295.552474,9.692407,13.699999809265137,0.257261,5.84,2.77,0.019999999552965164
2445348327287495296,2.743533,-3.050763,14.15999984741211,0.2574439,5.99,2.44,0.019999999552965164
3457586288330470528,90.889023,39.327264,13.449999809265137,0.2575712,5.29,2.96,0.009999999776482582
4398362521917328128,240.438422,-5.430881,14.649999618530273,0.2577629,5.45,2.03,0.029999999329447746
2991722799325535488,89.571166,-16.855175,13.84000015258789,0.2578133,5.42,2.24,0.009999999776482582
3313984434744306944,66.480384,17.42592,16.34000015258789,0.2578314,8.03,3.04,0.05999999865889549
963167104988057984,90.229261,45.991198,15.130000114440918,0.2578964,7.65,3.57,0.029999999329447746
4175352426750576896,266.627529,-5.36965,15.84000015258789,0.2578991,5.6,2.02,0.03999999910593033
483000825132606464,77.330471,67.649115,13.600000381469727,0.2579583,5.15,2.27,0.03999999910593033
306320954496647936,16.386422,25.115835,16.670000076293945,0.2580122,8.31,2.28,0.07999999821186066
3908646433813678720,185.341015,12.645219,14.25,0.2580421,5.94,2.32,0.019999999552965164
1349062975865669632,265.795785,43.452676,12.989999771118164,0.2581079,5.36,3.22,0.009999999776482582
4093906510938092928,272.888076,-20.943547,13.949999809265137,0.2584437,5.98,3.07,0.019999999552965164
5764408515724686720,134.155957,-1.221898,13.960000038146973,0.2587416,5.83,2.47,0.05999999865889549
4394719869954713344,257.155261,7.232505,18.110000610351562,0.2590845,9.5,2.34,0.12999999523162842
2229623218206401408,334.623819,70.96486,13.260000228881836,0.2590998,5.52,3.22,0.03999999910593033
2627763113130832512,334.930144,-3.068673,14.119999885559082,0.2591698,5.94,2.58,0.019999999552965164
340707454806846080,40.735797,44.723588,17.6299991607666,0.2591855,10.08,3.43,0.15000000596046448
1453103129771654528,212.073175,29.686472,13.859999656677246,0.2594776,5.52,2.17,0.019999999552965164
3052250880080877568,107.926882,-6.724809,13.029999732971191,0.2594812,5.73,3.5,0.019999999552965164
4350375298996707072,242.259478,-5.530147,14.279999732971191,0.2595086,5.56,2.34,0.019999999552965164
4308648626590568832,290.259088,9.7314,13.550000190734863,0.2596348,5.13,3.17,0.019999999552965164
4321609429120338560,291.665226,15.949072,13.100000381469727,0.2596396,5.23,2.81,0.009999999776482582
2971338094263683840,82.422293,-17.713086,13.199999809265137,0.2596673,5.43,2.96,0.009999999776482582
219511453470410496,60.070536,36.576305,14.270000457763672,0.2597504,5.29,2.29,0.019999999552965164
2573299423124390784,25.590752,10.16435,15.119999885559082,0.259837,8.82,5.57,0.05999999865889549
1913478853165731584,351.878328,36.065379,13.640000343322754,0.2598892,5.65,2.77,0.009999999776482582
2879278077316799872,354.754622,35.366562,18.010000228881836,0.2599207,9.42,2.11,0.12999999523162842
4558282261932679296,254.07692,16.194046,13.90999984741211,0.2600504,5.68,2.54,0.09000000357627869
2868961054771980032,352.30479,28.386525,13.869999885559082,0.2600543,5.33,2.22,0.019999999552965164
4399927092603550208,239.592034,-2.934621,14.25,0.2600764,5.22,2.33,0.019999999552965164
6753688021147202048,298.339831,-27.58444,14.020000457763672,0.2601026,5.44,2.26,0.019999999552965164
2271215986442043264,313.681757,69.999505,13.359999656677246,0.2601352,5.07,2.87,0.009999999776482582
508735410184941952,29.419103,62.084881,14.59000015258789,0.2601422,5.61,2.26,0.019999999552965164
1216569900574087808,237.657289,21.351026,15.270000457763672,0.2604883,6.53,2.01,0.029999999329447746
1644140354520371968,230.020619,64.877258,15.319999694824219,0.2605666,7.24,2.56,0.019999999552965164
3183263085000983808,74.238163,-9.498047,14.020000457763672,0.2606131,5.92,2.57,0.11999999731779099
1305102439403376896,247.117899,27.227788,15.0,0.2606219,7.35,3.26,0.03999999910593033
6907734857236822528,307.333948,-7.223576,12.949999809265137,0.2606709,5.22,3.0,0.019999999552965164
874188989071012608,118.458856,26.808505,13.979999542236328,0.2606841,5.51,2.05,0.019999999552965164
4543711155879454976,262.241053,15.179433,13.020000457763672,0.2607683,5.04,2.66,0.03999999910593033
413891601587642752,19.457345,58.408644,14.460000038146973,0.2608252,5.74,2.54,0.07999999821186066
102474243191007360,35.321366,23.774413,14.819999694824219,0.2609241,6.26,2.32,0.18000000715255737
1435187962187862912,268.778897,60.587391,13.359999656677246,0.2610066,5.0,2.18,0.009999999776482582
2417155612200995968,3.354627,-14.121649,13.819999694824219,0.2613757,5.87,2.61,0.14000000059604645
3058963295487862400,111.149291,-4.242794,14.100000381469727,0.2614414,5.85,2.25,0.019999999552965164
4545919902940690304,255.666878,15.189697,13.640000343322754,0.2614583,5.63,2.83,0.05000000074505806
1428866285723702016,241.214142,53.719883,13.329999923706055,0.2615379,5.44,2.69,0.009999999776482582
6330500254903824128,220.507043,-7.49614,14.140000343322754,0.2618031,5.68,2.24,0.07999999821186066
2502918721757672448,38.243992,1.71998,13.279999732971191,0.2618129,6.13,3.81,0.019999999552965164
2253455888651838080,281.583926,64.33768,13.5600004196167,0.2618475,5.27,2.39,0.05000000074505806
2679739810914557824,328.697323,-1.721116,15.65999984741211,0.2619757,6.83,2.07,0.05000000074505806
2677352526357028992,331.429483,-0.395985,12.699999809265137,0.2620505,5.39,3.7,0.019999999552965164
2879974347350816640,357.513129,38.039969,13.09000015258789,0.2623669,5.42,3.32,0.019999999552965164
181826517061628288,77.408958,33.998017,14.15999984741211,0.2624922,5.07,2.27,0.05999999865889549
5178011683000130048,40.782107,-6.091597,13.069999694824219,0.2625354,5.4,3.09,0.05000000074505806
6843878932744846080,327.157763,-12.533574,14.550000190734863,0.2628863,5.97,2.04,0.029999999329447746
975449646301838720,112.177056,47.20687,16.1200008392334,0.2628878,7.57,2.13,0.03999999910593033
297801526088016640,29.577652,26.046319,13.720000267028809,0.2630057,5.0,2.03,0.019999999552965164
437470117345680384,43.538325,47.3404,14.300000190734863,0.2631145,5.62,2.02,0.019999999552965164
2169191997562474624,317.527901,50.655967,14.140000343322754,0.2632676,5.43,2.25,0.009999999776482582
2279025856190768000,334.587977,74.020731,14.600000381469727,0.2633636,5.2,2.08,0.019999999552965164
4205364971065147008,285.194278,-7.487254,13.010000228881836,0.2634226,5.41,3.6,0.019999999552965164
4333967905448716416,250.686804,-11.93346,13.399999618530273,0.2635657,6.16,5.12,0.019999999552965164
4342349894904829312,242.951562,-12.290036,16.1200008392334,0.2636604,7.23,2.3,0.05000000074505806
3095367953679347712,119.998869,5.066713,13.779999732971191,0.2637497,5.32,2.06,0.019999999552965164
1706334225449670784,260.251515,78.907051,13.800000190734863,0.2639604,5.24,2.1,0.009999999776482582
2855405863106702976,5.493523,25.492781,13.960000038146973,0.263979,5.57,2.17,0.019999999552965164
92128251090079488,27.279963,18.256042,13.899999618530273,0.2642252,5.3,2.09,0.029999999329447746
942859984216222976,97.236783,36.463883,13.539999961853027,0.2643489,5.62,2.93,0.07999999821186066
1104644014912365824,93.229902,66.311462,14.050000190734863,0.2644185,5.35,2.06,0.019999999552965164
1371217207452089472,236.553697,34.594054,14.140000343322754,0.2645004,5.95,2.39,0.009999999776482582
4284235688866925568,278.295123,4.743586,14.239999771118164,0.2645359,5.34,2.4,0.019999999552965164
2065725582569167744,314.463376,42.291577,14.180000305175781,0.2646693,5.17,2.04,0.009999999776482582
4357946295544309632,249.728157,-2.780321,14.300000190734863,0.2646839,5.02,2.25,0.019999999552965164
114342685234430976,42.61661,25.393791,14.729999542236328,0.264901,5.91,2.01,0.029999999329447746
3025078408697933696,90.995955,-2.237454,15.949999809265137,0.264911,10.28,7.37,0.03999999910593033
3757278626522844160,162.551042,-12.428251,13.40999984741211,0.2649944,5.49,2.81,0.019999999552965164
3452493041231392128,93.191457,34.988027,13.760000228881836,0.2650188,5.01,2.07,0.019999999552965164
2931030783970107648,107.542467,-19.601853,13.260000228881836,0.2650554,6.54,4.54,0.009999999776482582
3873995118705294080,152.855552,7.128147,14.109999656677246,0.2651288,5.65,2.04,0.019999999552965164
4304275246049542912,299.277622,12.811346,16.459999084472656,0.2651915,8.13,2.29,0.05000000074505806
4343794653182509696,244.442718,-11.593802,14.420000076293945,0.2653805,5.26,2.01,0.029999999329447746
3419830536499297920,74.947039,25.306207,14.579999923706055,0.2654047,5.04,2.22,0.029999999329447746
509007504951052544,23.555082,58.390842,13.970000267028809,0.2654338,5.2,2.49,0.07999999821186066
3412199685285617408,75.065662,21.643922,14.350000381469727,0.2655727,5.53,2.43,0.019999999552965164
4128513914302919168,256.740806,-19.139027,14.170000076293945,0.2656372,5.52,2.23,0.019999999552965164
4205716368109551744,285.572688,-6.593286,14.069999694824219,0.2657016,5.29,2.23,0.05000000074505806
1820070495685899136,299.71317,16.244024,14.649999618530273,0.2657229,6.31,2.26,0.029999999329447746
3081797162695296256,117.779386,-2.202315,13.65999984741211,0.2657533,5.15,2.01,0.019999999552965164
2453289309500428032,26.132439,-13.832513,13.649999618530273,0.2657784,5.89,2.81,0.03999999910593033
1989896320053900672,341.369671,51.486695,12.920000076293945,0.2662333,5.29,3.24,0.05000000074505806
1750692274022165888,313.617855,10.209236,13.539999961853027,0.2663119,5.42,2.55,0.019999999552965164
4179648317457744640,291.805619,-18.515819,13.59000015258789,0.2665446,5.36,2.4,0.019999999552965164
303278056067867136,22.930068,30.391059,14.0600004196167,0.2665991,5.72,2.24,0.019999999552965164
4179032286011053952,270.72524,-0.923622,14.199999809265137,0.2667112,5.37,2.75,0.019999999552965164
3339933458916911616,83.921399,11.451588,13.069999694824219,0.2667297,5.02,2.8,0.019999999552965164
2813480969344541440,352.281114,14.958778,14.59000015258789,0.2667763,6.04,2.23,0.20000000298023224
4385353581372976000,254.504859,3.253359,14.59000015258789,0.2667977,9.77,10.87,0.019999999552965164
1911041235886142080,346.646556,32.942136,13.239999771118164,0.2669547,5.42,3.04,0.009999999776482582
4583434208889857152,271.739827,27.690979,13.510000228881836,0.2670645,5.14,2.37,0.05000000074505806
4310051843919884288,283.979924,7.861077,14.170000076293945,0.2671734,5.58,2.9,0.019999999552965164
3541140307227652864,174.179794,-22.135162,13.90999984741211,0.2673054,5.3,2.06,0.019999999552965164
2461724041154396288,30.71354,-10.173858,13.8100004196167,0.2673413,5.98,2.71,0.019999999552965164
4199072809584129024,286.957635,-11.573957,14.960000038146973,0.2674683,5.77,2.53,0.029999999329447746
1945916026734098688,325.338876,31.257917,17.639999389648438,0.2676742,8.89,2.06,0.10000000149011612
6875067537845225216,306.12404,-15.859474,14.470000267028809,0.2679684,6.03,2.26,0.05999999865889549
4256542697505860992,279.460831,-5.467388,17.510000228881836,0.2680184,7.5,2.08,0.11999999731779099
1622538833684508160,239.54256,57.010881,13.5,0.2680815,5.55,2.73,0.05000000074505806
2552449384126825088,12.624733,4.112568,13.680000305175781,0.2681688,5.57,2.46,0.019999999552965164
2807504883128329216,8.182479,25.11158,13.479999542236328,0.2681764,5.16,2.29,0.019999999552965164
3924667177223465088,176.837468,15.716257,13.550000190734863,0.2683077,5.16,2.13,0.019999999552965164
2015056543408491904,350.13645,62.317092,19.399999618530273,0.2684113,10.33,2.02,0.30000001192092896
1561714915589056384,204.129382,53.593853,12.920000076293945,0.2685123,5.36,3.1,0.009999999776482582
3315372224577869440,91.890319,2.04242,14.390000343322754,0.2685875,5.87,2.42,0.019999999552965164
573332542940754816,17.00378,84.362123,13.40999984741211,0.2687576,5.33,2.91,0.009999999776482582
1837320939762166272,303.071982,29.100525,14.569999694824219,0.2689006,5.91,2.0,0.07999999821186066
1752686234064338048,308.59709,9.602382,14.130000114440918,0.2689524,7.43,4.57,0.019999999552965164
454212346546775296,39.994863,55.262896,13.9399995803833,0.2690826,5.27,2.48,0.019999999552965164
3009474238458364544,85.562453,-11.411064,13.789999961853027,0.2691253,5.34,2.4,0.019999999552965164
2623450965965489408,339.984978,-6.368845,14.0,0.2693796,5.41,2.06,0.019999999552965164
880473831895457536,118.030912,30.296267,13.539999961853027,0.2695389,5.47,2.64,0.019999999552965164
3414575180157532288,79.551087,21.480872,14.859999656677246,0.269552,5.44,2.22,0.029999999329447746
3596278100941186432,183.78535,-6.232706,13.770000457763672,0.2696611,5.11,2.03,0.019999999552965164
1767089703243363456,324.733302,13.024269,13.4399995803833,0.2698448,5.29,2.7,0.019999999552965164
5069573929259428096,41.909062,-27.039492,13.3100004196167,0.2699109,5.64,2.96,0.019999999552965164
1721021780948134144,230.652167,80.443068,13.630000114440918,0.26992,5.41,2.39,0.009999999776482582
2691133775035595008,320.904148,1.253111,15.0,0.2699213,7.16,2.86,0.029999999329447746
2303358770066313984,282.729747,85.602497,14.529999732971191,0.2699418,5.86,2.26,0.009999999776482582
5727587073906672896,122.440561,-12.223627,12.699999809265137,0.2700424,5.57,3.76,0.019999999552965164
4370614456203595136,264.686006,-0.897993,13.520000457763672,0.2700998,5.38,2.9,0.029999999329447746
632506987435488896,139.812085,18.088563,13.600000381469727,0.2702639,5.18,2.1,0.019999999552965164
882202843992903936,118.306922,33.593428,18.3700008392334,0.2704445,10.45,2.69,0.18000000715255737
185381203795658496,78.105469,35.512634,14.369999885559082,0.2705422,6.34,3.08,0.07999999821186066
4518873806704248192,283.783858,19.991226,14.300000190734863,0.270678,5.17,2.02,0.019999999552965164
526034576374732928,14.657002,66.582245,13.710000038146973,0.2707399,5.56,3.07,0.009999999776482582
1246699199233045760,209.408915,19.43617,13.420000076293945,0.2707647,5.25,2.55,0.019999999552965164
271780724429515520,64.463505,51.726475,14.130000114440918,0.2707757,8.41,7.17,0.019999999552965164
4367911547385066496,257.187348,-1.587734,14.319999694824219,0.2708628,6.05,3.62,0.25
2238458477033865216,294.960528,58.674171,18.920000076293945,0.2709124,10.88,2.62,0.17000000178813934
5115190570751349632,55.439855,-11.944842,14.40999984741211,0.2709513,5.8,2.12,0.019999999552965164
4504180203869731712,282.494275,10.981239,13.4399995803833,0.2710077,5.12,2.64,0.029999999329447746
484786260217370752,85.202746,68.748863,13.600000381469727,0.2710337,5.07,2.29,0.009999999776482582
1435591238140725248,263.30346,59.948262,18.649999618530273,0.271162,10.62,2.63,0.15000000596046448
4527634646619042688,270.812996,19.674743,13.90999984741211,0.2711918,5.44,2.3,0.009999999776482582
788488723476411264,167.83527,46.429682,14.029999732971191,0.2712214,5.7,2.18,0.019999999552965164
4545895301368109696,255.682183,14.974265,16.040000915527344,0.2712391,7.69,2.48,0.03999999910593033
234632968166372736,50.298746,37.569484,14.260000228881836,0.2712745,5.28,2.08,0.019999999552965164
4330507570556532096,246.893066,-13.518114,14.140000343322754,0.2712947,5.34,2.61,0.019999999552965164
1977989811716866560,325.922904,48.322529,17.520000457763672,0.2713427,10.94,4.84,0.10000000149011612
1843777168949241600,312.346674,25.546661,14.25,0.2713841,5.45,2.0,0.019999999552965164
2600095758444007808,332.413349,-14.324641,13.350000381469727,0.2717081,5.55,2.83,0.10000000149011612
2042981222479365120,288.676185,31.810422,15.329999923706055,0.2717557,7.21,2.44,0.019999999552965164
1810809240504021632,308.459097,15.660888,13.84000015258789,0.2719157,5.27,2.11,0.019999999552965164
4491885984542600704,261.698701,10.325365,17.670000076293945,0.2720385,9.93,3.42,0.09000000357627869
3631493053196086528,201.453512,-6.61472,15.050000190734863,0.2722731,6.87,2.31,0.029999999329447746
436197226480609152,47.19401,48.995911,13.020000457763672,0.2722793,5.55,3.86,0.009999999776482582
4190921648835930880,300.467198,-10.980799,13.710000038146973,0.2723869,5.17,2.31,0.019999999552965164
3028290872445635328,113.595773,-15.821201,14.260000228881836,0.2724389,5.81,2.22,0.019999999552965164
4302007954309702528,296.398531,10.22034,13.779999732971191,0.2725558,5.19,2.46,0.05000000074505806
2272597767616635904,322.566814,71.865836,14.329999923706055,0.2726736,5.18,2.54,0.03999999910593033
4243011557658591104,305.295952,1.765804,12.5600004196167,0.2727062,5.21,3.61,0.05000000074505806
1990194734379792896,344.260223,52.539544,14.029999732971191,0.272818,5.27,2.14,0.03999999910593033
2293421070441814144,282.706426,79.245385,17.309999465942383,0.2729329,9.88,3.65,0.07000000029802322
3056610920417627264,115.695165,-4.908737,14.069999694824219,0.2730566,6.0,2.51,0.019999999552965164
510889593977238784,20.810773,61.581301,12.90999984741211,0.2734135,5.3,3.2,0.009999999776482582
2062655643028879872,309.382815,35.926597,13.65999984741211,0.2735128,5.15,2.04,0.009999999776482582
3323657766250607488,95.596705,4.849211,13.920000076293945,0.2736167,5.52,2.18,0.019999999552965164
3607365370036384384,205.498646,-12.218697,14.319999694824219,0.2736261,5.63,2.01,0.019999999552965164
4607612400863541248,267.140508,34.480009,13.470000267028809,0.273692,5.44,2.58,0.009999999776482582
2107518156976176512,283.245857,46.851069,14.449999809265137,0.2737788,5.88,2.03,0.029999999329447746
854376717250762240,160.267013,57.580871,12.779999732971191,0.2738076,5.09,2.94,0.009999999776482582
4370519309791349248,263.797673,-1.234054,13.020000457763672,0.2739212,5.4,3.8,0.019999999552965164
1355902694104226176,250.02338,39.98048,16.040000915527344,0.2739525,9.87,5.88,0.029999999329447746
4357836791057984640,249.125969,-3.101718,14.789999961853027,0.2740616,5.61,2.2,0.029999999329447746
2544726173935478400,4.084044,-1.085146,14.350000381469727,0.274065,6.36,2.75,0.029999999329447746
2285621482847960064,341.286271,78.909618,13.0,0.2741417,5.06,3.05,0.019999999552965164
2476210759685933312,14.352184,-7.34756,13.430000305175781,0.2741869,5.07,2.62,0.019999999552965164
3687563679446538368,198.738221,0.172643,14.020000457763672,0.2743131,5.66,2.14,0.019999999552965164
3056154867909973248,115.654653,-5.532737,13.300000190734863,0.2743863,5.37,2.63,0.03999999910593033
4143926906986039040,271.921258,-17.488649,14.970000267028809,0.2746039,6.3,2.65,0.029999999329447746
523495907107417600,15.641353,64.182666,14.020000457763672,0.2746258,5.02,2.33,0.009999999776482582
3220226703126640256,82.512083,-1.50153,12.539999961853027,0.2746302,5.16,3.87,0.019999999552965164
3153262807160321664,109.397905,7.070112,13.369999885559082,0.2746487,5.24,2.37,0.009999999776482582
1864343598374640384,308.819677,34.760151,14.670000076293945,0.2750755,6.45,2.41,0.019999999552965164
2930749790026988416,108.160586,-20.253181,16.56999969482422,0.275352,8.15,2.37,0.05000000074505806
1827621937229157120,295.921102,21.52942,18.219999313354492,0.2754887,10.98,3.67,0.12999999523162842
1715766974360397312,213.414633,80.247377,12.789999961853027,0.2755438,5.07,3.06,0.009999999776482582
2222316207525462912,318.715748,67.65109,14.430000305175781,0.2756701,5.28,2.13,0.019999999552965164
4550490263540263168,264.937526,17.978566,13.470000267028809,0.2757032,5.07,2.27,0.009999999776482582
6881035588180544384,303.370084,-11.314578,14.109999656677246,0.2757842,5.54,2.24,0.019999999552965164
149538945793999872,64.991683,24.46481,13.600000381469727,0.2759363,5.52,3.68,0.019999999552965164
2132721879764624768,288.7519,50.084022,14.529999732971191,0.2760108,6.94,3.05,0.009999999776482582
3140355021687578624,108.780704,4.655098,13.699999809265137,0.2760184,5.53,2.38,0.019999999552965164
1967901307195615104,323.08041,43.645081,18.110000610351562,0.2761441,9.53,2.19,0.10999999940395355
4544620211476822144,256.201119,13.956489,14.119999885559082,0.2762515,5.29,2.03,0.019999999552965164
161084298921705344,71.463216,31.99706,16.209999084472656,0.2762652,5.23,2.09,0.05999999865889549
2834889903846657024,340.332444,21.0735,13.079999923706055,0.2764139,5.32,3.12,0.019999999552965164
4346253058104955008,239.785859,-10.322512,13.350000381469727,0.2764237,5.1,3.01,0.05000000074505806
2055151166951127040,301.157088,32.963834,13.5600004196167,0.2764621,5.18,2.22,0.009999999776482582
3754207896704732032,157.864722,-12.899672,12.760000228881836,0.276472,5.16,3.18,0.019999999552965164
2680956695408829696,328.984298,0.051071,13.949999809265137,0.2765634,5.31,2.01,0.019999999552965164
4459542819219431936,248.329164,12.468297,16.25,0.2766105,9.02,3.89,0.05000000074505806
4500763578865710336,265.936808,15.388683,13.5,0.2766305,5.57,2.89,0.019999999552965164
3814323316996333824,171.148553,5.990025,13.039999961853027,0.2766727,5.33,3.06,0.019999999552965164
2163287787625926784,313.810666,45.394345,13.649999618530273,0.2767296,5.14,2.09,0.009999999776482582
187401315893883264,78.62377,37.789451,14.65999984741211,0.2769409,6.7,2.86,0.019999999552965164
5737004597152974080,133.71365,-11.042385,14.59000015258789,0.2769689,8.95,7.45,0.019999999552965164
259754124504676992,74.445514,51.215369,17.030000686645508,0.2770227,8.76,2.36,0.07999999821186066
408510733417885824,26.596354,54.303099,14.449999809265137,0.2771514,5.75,2.03,0.019999999552965164
2967406962238034304,86.893034,-18.735742,16.229999542236328,0.2772707,8.93,3.55,0.03999999910593033
2120125157298969728,279.047083,47.33806,16.920000076293945,0.2773814,8.47,2.21,0.05000000074505806
3567952104428475136,181.593833,-16.074982,13.039999961853027,0.2776586,5.25,3.07,0.019999999552965164
2676744706880642688,330.540067,-1.799552,13.15999984741211,0.2777968,5.09,2.78,0.019999999552965164
1768950626673122816,328.242574,14.176382,14.050000190734863,0.2780387,5.47,2.12,0.029999999329447746
3167840991313944832,109.906877,15.479353,13.899999618530273,0.278052,5.33,2.0,0.019999999552965164
1860755174679579392,309.155485,30.206576,13.699999809265137,0.2782996,5.38,2.3,0.019999999552965164
1898103248203397504,328.646724,31.754581,14.380000114440918,0.2783307,5.76,2.04,0.019999999552965164
1362351913917115904,264.642584,45.455186,13.100000381469727,0.2783469,5.31,2.94,0.009999999776482582
933450776021144192,117.545878,47.231753,13.729999542236328,0.2783842,6.09,3.24,0.019999999552965164
4474861593178027520,270.056278,6.817365,14.539999961853027,0.2784258,5.73,2.08,0.019999999552965164
1924322713578512000,350.602474,41.3181,19.309999465942383,0.2786156,12.46,4.56,0.3400000035762787
2831817387321904640,345.731231,19.331759,13.989999771118164,0.2787168,5.28,2.0,0.019999999552965164
4408768746641978880,243.778145,1.006417,13.010000228881836,0.2787569,5.2,3.09,0.019999999552965164
1074664455990421760,172.053388,72.145116,15.65999984741211,0.2788927,7.29,2.3,0.029999999329447746
2926407719830069760,100.690156,-22.142142,16.190000534057617,0.2790762,9.1,3.82,0.03999999910593033
888952818892295296,104.239189,30.652386,13.430000305175781,0.2790785,5.22,2.37,0.05000000074505806
1124718142298297856,138.740335,76.07041,13.880000114440918,0.2791872,5.8,2.52,0.07000000029802322
5734143010766635648,133.206012,-14.016184,16.59000015258789,0.2792604,9.7,4.19,0.05999999865889549
4251639910832845312,281.690191,-8.176721,14.109999656677246,0.2793377,5.57,2.96,0.029999999329447746
591776335098528128,137.940928,10.447903,18.06999969482422,0.279496,10.27,2.92,0.15000000596046448
4498519372554534656,271.336418,15.426569,13.640000343322754,0.2797113,5.32,2.4,0.019999999552965164
379901372141834496,4.742375,39.502888,13.40999984741211,0.2797823,5.31,2.54,0.14000000059604645
920653354027859072,118.22798,40.147002,13.210000038146973,0.2799478,5.31,2.78,0.009999999776482582
4075966711772981504,279.521496,-25.748018,14.960000038146973,0.2800084,5.42,2.1,0.029999999329447746
3269184416857558016,50.631728,3.415501,17.989999771118164,0.2800313,9.76,2.69,0.11999999731779099
111314252256006912,48.355208,25.084133,13.380000114440918,0.2801097,5.28,2.99,0.019999999552965164
400942897960865536,17.367106,46.306897,13.920000076293945,0.2802381,5.78,2.55,0.019999999552965164
2209365090124193536,351.551907,65.201042,13.010000228881836,0.2804195,6.2,4.35,0.019999999552965164
2672459154153194112,323.473004,-3.713197,13.710000038146973,0.2805924,5.42,2.31,0.019999999552965164
998232832899586304,96.60186,57.152116,13.0,0.2806255,5.04,2.84,0.019999999552965164
2696591407158438400,327.838072,4.287908,13.850000381469727,0.280862,5.09,2.03,0.019999999552965164
2102718445127237504,288.857265,42.812618,12.979999542236328,0.2811641,5.22,2.83,0.009999999776482582
2934024139955107072,104.381935,-17.328062,13.9399995803833,0.2812729,5.67,2.4,0.019999999552965164
3377266616026885760,95.444311,23.025194,16.700000762939453,0.2816509,8.19,2.14,0.07000000029802322
842021878750820608,177.343102,56.318652,17.450000762939453,0.2816718,9.19,2.23,0.07999999821186066
3613894063923574400,207.771828,-11.024924,12.890000343322754,0.2819562,5.04,2.69,0.019999999552965164
672293979622666112,113.702793,19.27629,13.460000038146973,0.2823395,5.74,2.95,0.009999999776482582
4119480468613823104,267.310391,-19.43301,14.1899995803833,0.2825911,5.46,2.84,0.019999999552965164
2261037124404878080,291.373577,67.842384,14.8100004196167,0.2826719,6.57,2.45,0.019999999552965164
598699921163689472,131.583715,10.335278,13.0,0.2827375,5.44,3.11,0.019999999552965164
4593909187447554944,264.713458,25.962741,15.479999542236328,0.2827392,7.86,3.3,0.019999999552965164
3062577287122696832,123.446561,-8.646722,14.149999618530273,0.2827538,5.54,2.02,0.019999999552965164
4536113908493122944,279.925274,24.813846,13.890000343322754,0.2831483,5.34,2.22,0.009999999776482582
980212455795742336,109.662007,50.798212,13.430000305175781,0.2831779,5.33,2.62,0.09000000357627869
2231593646124598144,347.081628,73.20874,13.09000015258789,0.2831817,5.62,3.4,0.009999999776482582
3895611757826416512,182.786441,7.055117,13.9399995803833,0.2832768,5.51,2.23,0.019999999552965164
939741597440300672,106.605324,35.423158,14.0,0.2834997,5.5,2.1,0.019999999552965164
3144971527413278848,116.571114,7.270098,17.6299991607666,0.2835034,10.17,3.24,0.14000000059604645
545425529078688640,38.443489,71.87583,13.449999809265137,0.2838613,5.14,2.54,0.009999999776482582
1952508423578790784,327.037065,37.097179,13.40999984741211,0.2841087,5.01,2.32,0.009999999776482582
5725498959587938944,119.043844,-14.683001,14.0600004196167,0.2841342,5.53,2.0,0.019999999552965164
2162882789383754368,313.607801,43.972705,13.789999961853027,0.2842422,5.2,2.15,0.009999999776482582
6911990448270761728,316.023096,-5.372725,13.380000114440918,0.2844581,5.89,3.39,0.17000000178813934
4442973660024758784,256.504393,8.20312,14.300000190734863,0.284733,5.54,2.02,0.07000000029802322
1994875802055561600,357.779119,56.001754,16.65999984741211,0.2850929,9.14,3.37,0.05000000074505806
385256165567144064,5.184241,43.377077,14.0600004196167,0.2851579,5.89,2.53,0.019999999552965164
667368034388042368,120.071045,17.383185,12.729999542236328,0.2852156,5.27,3.26,0.019999999552965164
2809701088885386496,11.044072,27.480656,13.710000038146973,0.2852729,5.32,2.22,0.019999999552965164
2789634963023581184,14.429061,20.630546,13.539999961853027,0.2852991,5.19,2.25,0.019999999552965164
3713835719518233856,206.908759,4.166905,13.25,0.2853058,5.1,2.43,0.019999999552965164
1101708318865937024,110.923056,65.382185,13.65999984741211,0.2853365,5.06,2.11,0.019999999552965164
193754397157421696,81.344312,39.633247,13.800000190734863,0.2856814,5.15,2.22,0.019999999552965164
2054917451992995840,303.27773,32.334085,13.90999984741211,0.2858847,5.49,2.25,0.03999999910593033
4288604357817601152,291.655875,1.882289,14.449999809265137,0.2859639,5.65,2.64,0.019999999552965164
2253442557073280000,280.539478,64.229779,13.119999885559082,0.2860007,5.07,2.5,0.019999999552965164
596747192808145920,132.112702,7.464952,13.069999694824219,0.2860926,5.43,3.13,0.019999999552965164
45120697325067008,61.580554,15.07181,17.610000610351562,0.2864743,9.74,3.74,0.14000000059604645
4477393871553081728,277.738698,7.344826,13.890000343322754,0.2864878,5.04,2.07,0.019999999552965164
865614963038054912,113.041407,21.916194,14.479999542236328,0.2867496,6.03,2.12,0.019999999552965164
2953003188118634880,102.416251,-12.035776,17.270000457763672,0.286773,8.95,2.43,0.07999999821186066
4102711984176244992,283.817136,-12.786753,13.25,0.2868392,5.13,3.14,0.009999999776482582
5721528593036386560,124.347013,-15.344737,13.279999732971191,0.2871674,5.08,2.38,0.009999999776482582
1398975959043320576,242.893087,47.26998,13.329999923706055,0.2873511,5.49,2.74,0.009999999776482582
3415140019896443904,76.706365,21.572142,14.869999885559082,0.2874019,5.34,2.02,0.029999999329447746
45128256467509376,61.439855,15.149199,14.029999732971191,0.2874849,5.23,2.49,0.029999999329447746
872188118425897984,115.052997,27.105635,14.970000267028809,0.2874867,6.78,2.32,0.029999999329447746
2858706146041769728,7.64278,29.264128,19.020000457763672,0.2876662,10.96,2.64,0.23999999463558197
178803783500212736,68.415428,38.863943,13.069999694824219,0.2877368,5.42,4.01,0.019999999552965164
1336792254301232768,259.666213,35.907352,13.050000190734863,0.2877961,5.01,2.64,0.009999999776482582
2776936398291852288,14.624224,13.812129,13.130000114440918,0.2879503,5.23,2.91,0.019999999552965164
1775003025866927872,333.175588,16.076941,13.5600004196167,0.2882382,5.03,2.07,0.019999999552965164
3286321718621687040,67.775521,7.297374,16.760000228881836,0.2883539,9.35,3.71,0.07000000029802322
3125519620532392448,101.169579,0.317093,13.380000114440918,0.2885361,5.29,2.46,0.029999999329447746
1401481883481585280,235.103148,47.622115,19.170000076293945,0.2886559,10.18,1.6,0.18000000715255737
4576381047963818496,271.987354,21.663572,13.6899995803833,0.2886589,5.29,2.34,0.05000000074505806
2878989253651972736,356.083429,35.079246,13.779999732971191,0.2890036,5.38,2.19,0.019999999552965164
356091550920924416,28.561998,46.300128,13.069999694824219,0.2892063,5.23,2.89,0.029999999329447746
1142297958836781184,112.897782,80.289171,14.65999984741211,0.289505,6.37,2.36,0.019999999552965164
4112895763947686784,257.230917,-23.701737,14.760000228881836,0.2895569,5.99,2.08,0.029999999329447746
3950308441218343808,183.732122,18.745324,12.850000381469727,0.2896239,5.14,2.87,0.09000000357627869
1669500933812273920,220.262974,66.190404,18.100000381469727,0.2897403,9.52,2.01,0.10000000149011612
2822104816998179328,358.904022,18.605779,19.209999084472656,0.2902964,10.76,2.18,0.30000001192092896
3288861521762554624,71.82579,6.682269,13.109999656677246,0.2903038,5.15,2.86,0.019999999552965164
2282219284634927360,340.260445,77.148076,15.029999732971191,0.2904513,7.13,2.96,0.019999999552965164
3166575625227744768,109.843258,14.26812,14.800000190734863,0.2905118,6.86,2.67,0.15000000596046448
4273348977551846656,276.914893,1.000556,13.010000228881836,0.2905227,5.25,3.66,0.07000000029802322
1847433354350311424,321.343675,27.538711,13.630000114440918,0.2905309,5.02,2.08,0.009999999776482582
2378998882224292480,350.204243,-26.35505,13.819999694824219,0.2905425,5.38,2.06,0.019999999552965164
4290914599223335808,293.81383,4.282884,13.529999732971191,0.2908246,5.53,2.8,0.019999999552965164
4606418155140105728,270.578818,35.617467,18.559999465942383,0.2908947,11.03,3.24,0.15000000596046448
1221537906425292160,234.474786,25.149332,12.869999885559082,0.2910181,5.08,2.94,0.019999999552965164
3102170941361557504,102.313515,-5.058434,13.869999885559082,0.2910289,5.35,2.09,0.029999999329447746
283111260468909312,83.205791,61.052197,16.18000030517578,0.2911476,9.77,5.36,0.05999999865889549
6308504623573466368,226.248338,-14.999838,13.029999732971191,0.2914016,5.21,3.07,0.019999999552965164
1925159755462867584,353.350049,43.782637,13.489999771118164,0.2914322,5.11,2.4,0.009999999776482582
1850051944370323200,322.810036,29.980406,13.3100004196167,0.2921131,5.34,2.73,0.009999999776482582
2914587798029402880,89.598812,-24.667435,17.31999969482422,0.2922915,9.28,2.5,0.07000000029802322
4108516752728973568,257.452041,-27.813286,13.210000038146973,0.2924818,5.12,3.19,0.019999999552965164
351035824658056832,26.08961,46.284486,15.649999618530273,0.292693,7.66,2.62,0.05000000074505806
3091313229672582016,124.497677,3.25233,13.640000343322754,0.2927728,5.58,2.46,0.019999999552965164
958321449869531648,97.986254,41.567342,13.199999809265137,0.2929328,9.25,16.23,0.019999999552965164
1113449041466528512,99.099786,72.866716,14.710000038146973,0.2931712,6.14,2.2,0.019999999552965164
387103100287525888,0.54574,46.341508,18.549999237060547,0.2931736,10.42,2.58,0.17000000178813934
4373155702453547008,262.078906,-1.502511,13.720000267028809,0.2936986,5.69,4.02,0.009999999776482582
3037808897926483072,120.71983,-11.041259,13.420000076293945,0.2937216,5.05,2.15,0.05999999865889549
1326927569119821312,251.893852,34.897235,19.309999465942383,0.2937646,11.97,3.43,0.23999999463558197
3801542387676353536,163.107187,-2.988684,13.649999618530273,0.29384,5.12,2.08,0.10000000149011612
4595243616605631744,262.719498,27.667449,13.539999961853027,0.2938646,5.07,2.1,0.009999999776482582
4146819820833111040,271.306225,-14.714898,17.15999984741211,0.2939381,8.17,2.56,0.10000000149011612
4146883798665741952,272.30716,-14.542675,18.5,0.2940385,10.56,3.94,0.23000000417232513
2100047490862964864,285.807597,38.894655,14.619999885559082,0.2940808,7.48,3.74,0.019999999552965164
6177447269949363584,210.489039,-27.254012,13.729999542236328,0.2944277,5.18,2.07,0.029999999329447746
3163454455314632960,112.796408,13.301289,14.010000228881836,0.2950997,5.44,2.05,0.019999999552965164
4486021528818838784,264.476263,6.279021,13.489999771118164,0.2951261,5.04,2.35,0.019999999552965164
615281965260265728,149.339006,14.204328,13.300000190734863,0.2956802,5.24,2.48,0.019999999552965164
1108047381358105984,112.607401,67.575167,13.930000305175781,0.295802,5.32,2.04,0.009999999776482582
2133736286617920768,286.74891,50.936301,12.90999984741211,0.2958354,5.1,2.8,0.009999999776482582
3078864765180409984,130.31126,1.79362,17.200000762939453,0.2963521,9.75,3.45,0.07999999821186066
3104390649178850560,96.433204,-5.225061,13.020000457763672,0.2964255,5.0,2.63,0.019999999552965164
4512367412276216704,280.876252,18.07547,14.100000381469727,0.2965508,5.12,2.06,0.019999999552965164
3306607605074429568,68.388176,12.357549,14.729999542236328,0.2965967,5.13,2.07,0.03999999910593033
141834461659421312,42.116481,38.160641,16.950000762939453,0.2966511,8.76,2.49,0.14000000059604645
1433943452463945600,258.894183,58.435047,16.0,0.2970909,8.0,2.63,0.029999999329447746
2075370945254291200,299.12804,41.828311,12.779999732971191,0.2972278,5.2,3.22,0.009999999776482582
1925370140140869248,354.794456,42.590362,17.469999313354492,0.2976987,9.92,3.61,0.09000000357627869
2414469264776022400,0.219967,-17.291717,12.75,0.2979884,5.24,3.18,0.20000000298023224
110270025445481088,44.735141,23.73505,14.869999885559082,0.2981046,5.98,2.23,0.03999999910593033
1996018194635976192,349.205985,54.326474,15.1899995803833,0.298369,6.73,2.31,0.019999999552965164
4459513579082156928,247.860558,12.322088,13.729999542236328,0.2984182,6.23,3.25,0.019999999552965164
967860301651171200,99.502758,49.262144,15.140000343322754,0.2987034,6.63,2.18,0.05999999865889549
3860196041618401280,156.678613,4.228995,14.5600004196167,0.2993407,6.93,3.07,0.029999999329447746
2876624341579224832,3.824333,36.407523,13.039999961853027,0.3001236,5.22,2.91,0.019999999552965164
463919488031671552,41.421587,58.111067,14.550000190734863,0.30023,5.49,2.33,0.019999999552965164
4164637789024301440,268.154558,-9.198061,15.119999885559082,0.3003588,5.4,2.22,0.029999999329447746
3224512638106334080,83.927658,4.0308,14.010000228881836,0.3003839,5.02,2.02,0.019999999552965164
2712038789614391296,343.88621,6.974649,14.920000076293945,0.3005359,6.81,2.68,0.03999999910593033
44774076285128704,55.367121,17.854381,17.600000381469727,0.3007553,8.69,2.09,0.23999999463558197
232067257789774080,62.148531,43.190538,13.5600004196167,0.3007874,5.02,2.21,0.019999999552965164
180557508843362560,78.047146,31.780694,14.979999542236328,0.3012059,7.45,4.04,0.029999999329447746
2284765268230622464,317.48601,78.163622,17.709999084472656,0.3012409,8.72,2.3,0.10000000149011612
2069116648227629184,307.080263,43.9841,13.329999923706055,0.3012603,5.06,2.61,0.009999999776482582
2018832476833626112,290.431552,21.404265,14.15999984741211,0.3016052,5.45,2.27,0.019999999552965164
2087497184113082112,301.541729,48.87184,14.050000190734863,0.3016563,6.01,2.56,0.2800000011920929
2715275202090656384,346.654754,10.566369,13.720000267028809,0.3017392,7.21,5.17,0.019999999552965164
4225054990883442432,310.935444,-2.762949,13.890000343322754,0.3023349,6.76,3.79,0.019999999552965164
3356846245557366272,97.208092,15.375959,12.890000343322754,0.3028552,5.38,3.21,0.019999999552965164
939717236385807360,106.409921,35.376632,14.229999542236328,0.3028977,6.85,3.42,0.019999999552965164
5749024110374852864,133.376137,-10.923976,13.369999885559082,0.3029383,6.34,3.92,0.3100000023841858
2920429297150327936,100.506686,-25.585129,14.220000267028809,0.303051,7.32,4.19,0.019999999552965164
3624747824237615360,198.495493,-9.043299,13.149999618530273,0.3034803,5.07,2.57,0.019999999552965164
392648216601392128,4.902336,48.665274,13.729999542236328,0.304205,5.03,2.0,0.019999999552965164
4308830935039905664,288.603574,8.712618,18.670000076293945,0.3044247,10.0,3.17,0.20999999344348907
6871405000191698176,297.138395,-17.757398,13.420000076293945,0.3044839,5.15,2.6,0.019999999552965164
2230969192238017664,335.538635,73.768391,13.430000305175781,0.3050016,5.12,2.62,0.009999999776482582
4604600220040347776,270.263559,34.232923,17.31999969482422,0.3050524,9.6,3.03,0.09000000357627869
1983116731352189696,336.853174,45.338957,14.359999656677246,0.3056074,6.48,2.78,0.019999999552965164
2110130798463771008,279.34531,40.135178,19.200000762939453,0.3057267,10.11,1.61,0.2199999988079071
1835378377600821376,304.417231,25.63137,15.430000305175781,0.3060194,8.19,3.68,0.05000000074505806
4103792426142668160,279.802198,-14.062528,15.119999885559082,0.306412,5.95,2.66,0.03999999910593033
4069378193231120512,268.699075,-23.260127,12.579999923706055,0.3065855,5.55,4.58,0.05999999865889549
4501319381992930944,267.204842,16.515686,13.369999885559082,0.3070955,5.0,2.27,0.009999999776482582
5752742731715771264,124.763956,-8.93443,12.960000038146973,0.3075901,5.2,2.98,0.019999999552965164
2790895660479145984,17.240638,21.777681,12.90999984741211,0.3080907,5.1,2.86,0.019999999552965164
2248715619148751360,294.805557,66.09203,13.25,0.308557,5.02,2.42,0.019999999552965164
1381579142471217536,243.070133,41.230234,13.380000114440918,0.3087366,9.82,19.38,0.009999999776482582
4291742020404326144,294.062464,5.964203,13.3100004196167,0.3087454,5.25,2.74,0.019999999552965164
4116540782430819584,265.002977,-23.219263,15.140000343322754,0.3088691,6.9,2.82,0.029999999329447746
3182719788818658560,76.585453,-9.59607,16.15999984741211,0.3088916,7.66,2.29,0.03999999910593033
1549772776202143872,201.306352,44.436941,16.459999084472656,0.3095884,8.43,2.48,0.05000000074505806
1624723047893520768,245.352439,59.648818,17.360000610351562,0.3096933,11.43,6.52,0.07000000029802322
65447471869300864,59.702543,22.782485,14.510000228881836,0.309696,5.62,2.24,0.14000000059604645
467339278432995200,41.879654,62.684077,13.529999732971191,0.3104185,5.16,3.03,0.019999999552965164
1486167987040514560,213.857881,41.48651,17.260000228881836,0.310803,10.91,5.59,0.07000000029802322
6904815860022923008,307.996161,-9.574092,13.569999694824219,0.3109198,5.5,2.62,0.2800000011920929
1820371452641471616,298.575239,16.766709,13.819999694824219,0.3116312,5.05,2.04,0.09000000357627869
4334097510381637376,251.612233,-11.332021,18.799999237060547,0.3118673,9.36,2.3,0.23000000417232513
3439229834327856128,97.658807,32.52483,17.3799991607666,0.3129381,8.64,2.01,0.12999999523162842
6821354470682054272,335.547925,-20.150029,13.600000381469727,0.3130358,6.25,3.47,0.019999999552965164
1694514239228836992,221.936054,68.643644,13.550000190734863,0.3148073,5.28,2.21,0.15000000596046448
3078378604946657280,130.046756,0.950681,17.31999969482422,0.3152526,8.83,2.09,0.09000000357627869
3368652011142078976,106.597647,24.137794,18.420000076293945,0.3152553,10.55,2.73,0.20000000298023224
2520388655852899200,35.526785,6.601478,14.779999732971191,0.315296,6.34,2.18,0.029999999329447746
3710148266757274368,189.148849,6.912183,14.569999694824219,0.3154385,6.56,2.52,0.029999999329447746
1131576552234678784,142.797196,77.56702,17.350000381469727,0.3159291,9.19,2.46,0.07000000029802322
3203179191950661888,66.225963,-3.760302,14.819999694824219,0.3162788,6.16,2.0,0.029999999329447746
3354587715533909632,102.72323,15.286161,17.350000381469727,0.3165023,9.17,2.41,0.11999999731779099
4577268594361514112,268.956948,22.768179,13.359999656677246,0.3167453,5.66,3.05,0.009999999776482582
3317099454266748032,93.605365,3.55722,17.770000457763672,0.3172582,9.95,3.08,0.12999999523162842
254984447358281472,73.568682,47.519629,14.319999694824219,0.3174845,5.37,2.11,0.019999999552965164
2831374627732909312,346.488246,19.038607,13.630000114440918,0.3176939,5.07,2.25,0.019999999552965164
1408393654092098688,256.038565,48.805701,14.869999885559082,0.3177467,6.47,2.17,0.019999999552965164
305919357875189376,28.495128,34.250951,12.960000038146973,0.3178202,6.54,5.21,0.019999999552965164
3155809413528710528,111.606796,10.328967,15.170000076293945,0.3179859,6.92,2.26,0.03999999910593033
1461891178319507968,200.210956,29.357084,18.559999465942383,0.3183178,10.83,2.85,0.1599999964237213
6910698419029373056,315.434976,-5.198962,14.010000228881836,0.3183389,5.82,2.43,0.019999999552965164
505343416811980544,28.825222,57.497292,15.779999732971191,0.3187588,9.57,5.74,0.029999999329447746
3043079677491465856,119.031799,-7.246892,17.700000762939453,0.3187888,9.3,2.21,0.14000000059604645
4101447928081327872,284.313379,-14.631934,14.630000114440918,0.3194909,5.39,2.15,0.019999999552965164
3336931792173170048,86.999984,10.77757,14.539999961853027,0.3202475,5.69,2.41,0.019999999552965164
4181028277575257088,291.035194,-15.813756,13.270000457763672,0.3205277,5.04,2.71,0.15000000596046448
1610155309099174784,217.640993,55.55384,13.84000015258789,0.320941,5.65,2.39,0.019999999552965164
1126697606825073152,157.788338,75.354611,14.0600004196167,0.3212707,6.28,2.79,0.019999999552965164
2141102808365310080,289.012128,56.014882,13.600000381469727,0.3220209,6.07,3.14,0.009999999776482582
358111830519884288,31.471679,48.721086,17.190000534057617,0.3223106,9.22,2.89,0.07999999821186066
1142052935249909120,105.816554,79.914185,19.020000457763672,0.3229289,10.08,1.71,0.1899999976158142
3444966815421495040,87.932423,31.892309,17.540000915527344,0.3230186,9.27,2.7,0.12999999523162842
2424198151679687168,4.2645,-12.175506,17.579999923706055,0.3235577,10.74,4.28,0.12999999523162842
4320443946858676864,287.365867,14.486297,12.789999961853027,0.3236905,5.09,3.23,0.009999999776482582
3054921456383588736,110.17472,-7.326559,13.550000190734863,0.3239675,5.96,3.03,0.019999999552965164
1632180657308298880,259.388725,64.997868,13.5600004196167,0.3240005,5.12,2.11,0.05000000074505806
897043540845271680,111.591132,35.927436,15.449999809265137,0.3242357,7.06,2.22,0.03999999910593033
52750861345590656,62.819732,22.256199,14.0600004196167,0.325576,6.85,5.64,0.019999999552965164
255637312452162816,71.972373,47.34665,17.15999984741211,0.3259293,9.8,4.24,0.09000000357627869
533497614626596352,14.045113,71.083998,14.579999923706055,0.3259339,5.67,2.31,0.019999999552965164
1973228582768755456,327.7446,44.130128,15.220000267028809,0.3259751,7.09,2.77,0.029999999329447746
1168272512292494592,228.727518,10.467345,12.779999732971191,0.3264654,5.03,2.94,0.019999999552965164
2302607460027737088,289.318419,83.507342,16.760000228881836,0.3268203,8.39,2.42,0.05000000074505806
4237241290578217600,299.668929,0.572421,15.050000190734863,0.3269353,6.73,2.64,0.029999999329447746
2127588367350055808,291.081573,46.635794,19.1299991607666,0.3272401,12.6,4.95,0.23000000417232513
5656382632168588672,135.101148,-20.640556,14.6899995803833,0.3282085,6.29,2.55,0.019999999552965164
1774246969889306752,325.480776,18.346907,17.90999984741211,0.3282508,9.58,2.39,0.14000000059604645
2289532858025243776,297.103453,75.71782,13.130000114440918,0.3286287,5.05,2.61,0.009999999776482582
4507649923288855808,284.171975,15.289736,15.15999984741211,0.3289756,6.18,2.16,0.029999999329447746
1375343880749472000,233.701502,36.49538,15.920000076293945,0.3294956,8.67,3.66,0.10000000149011612
3267590919566233088,50.857729,1.109656,15.729999542236328,0.3297011,7.2,2.31,0.03999999910593033
1973439723359857664,327.495364,44.536004,16.239999771118164,0.3306943,7.42,2.24,0.03999999910593033
2147802373230396800,281.260213,55.409163,15.529999732971191,0.3307507,8.13,3.34,0.019999999552965164
426533515711589504,13.888327,60.6035,18.110000610351562,0.3308484,10.35,3.55,0.11999999731779099
1435726409351477120,265.091454,60.552576,17.290000915527344,0.3315221,9.36,2.82,0.07999999821186066
337367241559701888,42.688302,42.976219,18.780000686645508,0.3329773,10.78,2.65,0.27000001072883606
429523087828839808,0.441389,61.703913,13.210000038146973,0.3333008,5.97,4.22,0.019999999552965164
3315024022987999360,88.7187,1.193946,17.010000228881836,0.3333499,7.24,2.64,0.07999999821186066
3153572079165267840,108.499668,7.922089,13.640000343322754,0.3344679,6.07,3.07,0.019999999552965164
2872729871394910208,352.921718,34.035091,13.5,0.3344767,7.26,5.66,0.009999999776482582
1201325339356668160,245.879414,20.486369,18.18000030517578,0.3348527,9.77,2.37,0.11999999731779099
1758498291183943552,314.158042,13.489637,14.130000114440918,0.3356923,5.99,2.58,0.019999999552965164
3236037684628842240,82.423589,3.645536,15.449999809265137,0.3360895,7.24,2.56,0.15000000596046448
1394176625147848448,229.942447,43.154739,14.300000190734863,0.336384,5.89,2.08,0.019999999552965164
1961228955237129600,330.278693,44.316231,17.0,0.3363863,8.62,2.57,0.07000000029802322
499407737640235648,82.685023,72.853786,15.15999984741211,0.3365161,6.44,2.05,0.029999999329447746
1308960522625934208,256.984628,29.48218,15.319999694824219,0.3366629,7.19,2.6,0.019999999552965164
335131973077431936,40.450645,39.924656,16.389999389648438,0.3367749,7.88,2.11,0.07000000029802322
1342236073809296000,264.855464,36.783083,12.819999694824219,0.3371434,5.67,3.72,0.009999999776482582
4091434229075377664,275.788499,-20.156256,14.25,0.3372975,5.57,2.47,0.019999999552965164
4425388345927959424,240.843409,4.022854,15.430000305175781,0.3375114,6.66,2.09,0.03999999910593033
2673463317506865920,327.811857,-3.277474,14.779999732971191,0.3376252,6.26,2.12,0.029999999329447746
1464242449575751808,195.667776,28.879973,18.09000015258789,0.3379957,10.56,3.12,0.1599999964237213
2187424717850845696,307.663654,57.402472,13.279999732971191,0.3387068,5.6,3.04,0.009999999776482582
1843676460556519040,312.278924,25.022494,16.110000610351562,0.3389435,8.61,3.75,0.03999999910593033
2230602264591887488,336.090131,72.309046,15.369999885559082,0.3399626,9.19,5.82,0.019999999552965164
2986514928138962816,77.77961,-14.927294,13.680000305175781,0.3401516,6.85,4.38,0.019999999552965164
1860650033880699904,307.637565,29.494544,13.270000457763672,0.3403991,5.34,2.7,0.009999999776482582
3062664801376212992,123.983654,-8.512268,15.680000305175781,0.3404677,7.04,2.08,0.03999999910593033
6822627503283780992,334.857286,-18.113103,13.550000190734863,0.3405383,5.09,2.07,0.019999999552965164
3694282966803474304,185.393377,-2.24269,16.020000457763672,0.3406317,8.3,2.87,0.05000000074505806
2879163212710896128,355.962049,35.822407,13.039999961853027,0.3406946,5.75,3.7,0.019999999552965164
2083996437866535552,306.203863,49.086255,15.029999732971191,0.3411138,8.38,4.69,0.17000000178813934
254418473751675904,70.259489,47.388329,15.359999656677246,0.3412172,6.22,2.65,0.029999999329447746
1880713337937432192,337.952452,26.436173,14.1899995803833,0.3416903,5.91,2.33,0.029999999329447746
3151345666899782272,118.935072,12.595835,18.899999618530273,0.3418128,10.3,2.0,0.27000001072883606
5653425182115027328,130.062792,-25.251477,15.770000457763672,0.342257,7.9,2.73,0.029999999329447746
984761302901988096,119.068895,53.952747,19.34000015258789,0.3428083,11.88,3.32,0.30000001192092896
155149886772905600,72.509845,28.559088,13.279999732971191,0.3432423,6.23,4.99,0.019999999552965164
3130391419114051584,97.835266,3.718238,16.170000076293945,0.3439763,7.87,2.44,0.05999999865889549
419976062717234432,3.393896,53.197904,13.279999732971191,0.3440479,5.1,2.52,0.009999999776482582
2130339895201394176,287.112244,46.380763,13.869999885559082,0.3445438,5.35,2.06,0.009999999776482582
4497690340789973504,273.535156,13.956541,14.09000015258789,0.3449559,5.6,2.25,0.019999999552965164
465696745500535680,40.251548,61.769933,14.5,0.3455778,7.78,4.79,0.019999999552965164
2375826138344540416,12.25055,-13.483873,15.970000267028809,0.3458525,8.56,3.42,0.05000000074505806
592257508874795264,140.570579,10.103543,17.739999771118164,0.3464531,10.3,3.42,0.12999999523162842
1878076945275552640,334.21734,22.492899,12.970000267028809,0.3464539,5.28,2.94,0.07000000029802322
2268627151954070272,281.567997,75.951028,16.65999984741211,0.3467274,8.06,2.22,0.05000000074505806
1564209501313944832,196.256006,54.183078,16.760000228881836,0.3472783,9.87,4.18,0.05000000074505806
1990591073957156224,347.164667,48.161303,15.739999771118164,0.3478616,10.8,10.28,0.03999999910593033
4215120491032767488,291.682872,-1.315279,14.930000305175781,0.3486471,6.6,2.72,0.029999999329447746
404909454878700288,17.408949,52.291143,13.899999618530273,0.3488934,7.52,5.33,0.019999999552965164
690072468465127168,133.875848,25.020554,15.239999771118164,0.3506848,7.97,3.66,0.05000000074505806
4609172642222731904,266.394035,36.738305,15.319999694824219,0.3510873,8.28,4.16,0.029999999329447746
372719701488459648,18.938102,40.996624,15.010000228881836,0.3514576,6.38,2.0,0.029999999329447746
5715662247528087296,116.695461,-20.284446,17.850000381469727,0.3516351,9.76,2.51,0.10999999940395355
4133278171200282368,251.501063,-17.432771,18.389999389648438,0.3519189,8.67,2.11,0.1899999976158142
100899128359817856,33.547962,23.078556,15.119999885559082,0.3519191,9.69,8.2,0.03999999910593033
6763897811250258688,287.027378,-26.680216,15.75,0.3520925,8.45,3.79,0.05000000074505806
2105035597159891840,283.850683,43.122848,13.960000038146973,0.3526009,5.69,2.26,0.019999999552965164
1906483519673569920,332.825292,35.597496,13.819999694824219,0.3527677,6.41,3.57,0.12999999523162842
788645438252197760,169.082028,47.369566,19.040000915527344,0.3535617,10.22,1.72,0.20000000298023224
3061258697806496384,113.582874,-1.88334,14.199999809265137,0.3539633,6.13,2.44,0.019999999552965164
2854955986757175168,0.104053,28.721676,19.18000030517578,0.3544082,10.65,2.1,0.33000001311302185
1904611601125807360,341.30465,36.748217,15.520000457763672,0.3544246,7.0,2.36,0.029999999329447746
3768833974039449856,153.1677,-9.236421,14.640000343322754,0.3546992,6.24,2.12,0.029999999329447746
2220901273501423488,323.898617,65.855231,15.050000190734863,0.3548553,6.08,2.09,0.09000000357627869
1519135743686584448,186.423648,35.387356,13.319999694824219,0.3550256,5.83,3.18,0.019999999552965164
3063840625982259072,122.964703,-6.881881,17.040000915527344,0.355046,9.8,3.77,0.07999999821186066
1966302003111624448,323.456271,40.995074,19.15999984741211,0.3557183,10.09,1.82,0.20000000298023224
3978803281484195072,171.697191,21.024626,16.219999313354492,0.3565523,8.05,2.32,0.07999999821186066
198390797172740096,73.347076,37.177925,14.25,0.3567523,5.41,3.29,0.019999999552965164
4102615781244435456,283.550557,-12.938648,15.109999656677246,0.3576666,6.37,2.73,0.029999999329447746
186220539186255360,74.404693,36.131709,17.360000610351562,0.3580082,7.87,2.59,0.09000000357627869
261511281525259264,77.065664,49.300654,19.459999084472656,0.3587971,10.96,2.52,0.3400000035762787
244566776550390016,56.271976,45.040588,17.540000915527344,0.3600366,10.97,4.98,0.11999999731779099
2078831280140118912,296.630124,44.024876,18.59000015258789,0.3614708,9.87,2.03,0.14000000059604645
2758776963031240704,356.719576,8.216234,18.600000381469727,0.3616172,10.57,3.14,0.27000001072883606
1344499933891219968,267.87726,40.149654,15.430000305175781,0.3616924,7.58,2.73,0.029999999329447746
2215834204227048448,324.777394,61.325928,19.239999771118164,0.3623215,10.05,2.15,0.23000000417232513
2021086097738025472,293.335125,24.044121,17.40999984741211,0.3623346,9.42,2.9,0.07999999821186066
2203321319533520128,330.230932,60.981399,16.020000457763672,0.3623747,6.91,2.06,0.029999999329447746
9178796083838464,51.229367,5.773298,17.100000381469727,0.3625301,8.43,2.44,0.09000000357627869
3428580518756129536,86.183469,24.501675,15.15999984741211,0.363679,6.52,2.36,0.029999999329447746
2717650177271032064,339.763721,10.408338,18.270000457763672,0.3636951,10.46,3.05,0.18000000715255737
113420435496774784,44.158034,24.959034,14.25,0.36395,7.08,4.07,0.029999999329447746
3325321877098313600,94.554163,8.07643,14.279999732971191,0.3641746,6.36,2.68,0.019999999552965164
4420099557557156864,226.736999,1.257546,14.170000076293945,0.3649119,9.36,10.9,0.029999999329447746
6241617792205140224,237.443362,-20.69848,12.380000114440918,0.3650404,7.3,9.67,0.12999999523162842
4521829293946769920,276.052681,15.600246,15.520000457763672,0.3651625,7.0,2.34,0.029999999329447746
3971646079262916224,168.692957,17.483048,16.920000076293945,0.3652296,9.3,2.99,0.07999999821186066
6298331877569957888,217.126394,-16.303365,14.34000015258789,0.3652903,5.73,2.29,0.029999999329447746
6906795801290191616,309.043995,-7.594136,14.170000076293945,0.3659029,5.77,2.26,0.029999999329447746
1733758764161412864,317.913563,6.259198,12.859999656677246,0.3664538,5.28,3.34,0.029999999329447746
2445354752558618112,3.036292,-3.134771,17.399999618530273,0.366581,9.0,2.32,0.10999999940395355
714884906850837120,139.050972,36.25926,13.0,0.3669677,5.56,3.31,0.07000000029802322
3126671560823533696,100.430009,1.802513,15.319999694824219,0.367889,7.55,2.83,0.1599999964237213
6869273047146637312,294.73549,-19.692361,17.110000610351562,0.3682121,8.45,2.09,0.14000000059604645
2289263752553901952,290.516469,75.057988,16.049999237060547,0.3682464,9.63,5.2,0.03999999910593033
2230541963250729344,333.72496,72.141276,16.079999923706055,0.3683794,8.01,3.17,0.029999999329447746
4316783913142030848,295.049787,12.582854,14.260000228881836,0.3692673,5.84,2.39,0.019999999552965164
3031798555054808448,110.367474,-14.621925,12.819999694824219,0.3694855,5.18,3.02,0.2800000011920929
3009532413793079040,82.959415,-13.138739,15.220000267028809,0.3696231,8.3,4.54,0.029999999329447746
2087506839199386752,301.339612,48.798874,18.110000610351562,0.3696612,10.83,3.5,0.10999999940395355
4388234812936278656,258.97978,2.800368,17.729999542236328,0.370041,9.02,2.45,0.11999999731779099
3366200997863721984,103.63244,20.653065,13.75,0.3702074,7.12,4.76,0.07999999821186066
1656371390587841536,257.85363,75.128416,15.949999809265137,0.370264,9.7,5.64,0.25
3651281067040388992,223.366088,0.889475,13.899999618530273,0.3706693,5.89,2.69,0.019999999552965164
2840126327973983744,353.293984,23.936293,15.890000343322754,0.3713757,9.12,4.88,0.05000000074505806
2200965890747214336,338.873736,60.713397,16.920000076293945,0.3715933,8.4,2.63,0.05000000074505806
3575778325117517312,180.11771,-10.099143,14.9399995803833,0.3719666,6.78,2.5,0.029999999329447746
847189003581630720,154.740412,50.449837,14.3100004196167,0.3721699,6.45,2.76,0.019999999552965164
4455544891860932096,236.596243,9.509781,14.449999809265137,0.3722558,7.71,4.8,0.029999999329447746
281854587398153088,81.962125,59.006164,16.06999969482422,0.3723204,8.32,3.8,0.05000000074505806
2364464884693683328,2.361688,-21.574206,14.380000114440918,0.3732893,6.09,2.2,0.019999999552965164
3142963028907383936,112.611761,7.454354,15.84000015258789,0.3734255,7.48,2.18,0.03999999910593033
3324959003901868544,95.314514,6.946466,14.239999771118164,0.3738072,5.73,2.15,0.20999999344348907
447040193536324864,47.017397,53.57008,17.780000686645508,0.3740992,8.22,2.18,0.10999999940395355
3128842104151855104,105.396569,5.449536,15.649999618530273,0.3741984,7.61,2.58,0.05999999865889549
1893015670461919232,329.265863,27.420007,17.280000686645508,0.3742727,9.88,3.56,0.09000000357627869
3019030235751424000,88.248074,-6.872296,15.859999656677246,0.3746281,8.33,3.53,0.03999999910593033
392717691992659456,4.208403,48.24463,14.260000228881836,0.3749212,6.02,2.53,0.019999999552965164
175818678151155584,65.86088,34.003167,17.940000534057617,0.375243,9.14,2.24,0.14000000059604645
2128941763087925248,293.847157,48.321945,13.600000381469727,0.3753709,5.47,2.44,0.009999999776482582
2178447445940611200,324.29692,57.654731,15.119999885559082,0.3758792,6.06,2.35,0.019999999552965164
4192328989360128256,301.157621,-9.177124,16.31999969482422,0.37611,7.61,2.12,0.05999999865889549
237664626665790336,51.830794,41.22427,18.850000381469727,0.3761848,10.93,2.9,0.27000001072883606
4549560935697122816,264.892138,16.895666,14.680000305175781,0.3766337,8.38,5.55,0.029999999329447746
4127243776523416704,254.070287,-20.460908,15.880000114440918,0.3769477,6.57,2.04,0.03999999910593033
4417198393048087808,231.644452,-0.31819,14.1899995803833,0.3771165,6.4,3.29,0.019999999552965164
2183373975278551168,310.216224,54.606295,18.899999618530273,0.3782053,10.89,2.64,0.17000000178813934
4131826540975102080,249.851894,-18.234424,17.6200008392334,0.3785867,8.52,2.74,0.11999999731779099
3947142706724049152,184.701049,17.829473,16.260000228881836,0.3788805,7.84,2.08,0.05999999865889549
48556082750044672,63.975116,18.928753,18.040000915527344,0.3802261,8.89,2.52,0.1599999964237213
1409451590436374656,254.246008,49.779891,13.229999542236328,0.3803001,5.32,2.79,0.019999999552965164
2771547245128578944,357.990039,15.272365,17.360000610351562,0.3803269,8.91,2.25,0.09000000357627869
2243880035729081728,306.360859,64.348338,14.640000343322754,0.3803823,5.3,2.11,0.019999999552965164
4320012732079714176,290.706975,14.932908,16.799999237060547,0.3809226,7.24,2.21,0.10000000149011612
1005376875341089408,95.039855,61.126694,16.299999237060547,0.38098,9.41,4.9,0.05000000074505806
1742595882711988096,323.981818,11.081827,17.110000610351562,0.3816305,10.75,5.33,0.07999999821186066
1009541447429601152,137.193142,44.78798,15.020000457763672,0.3819749,7.66,3.37,0.07999999821186066
1817809654942545536,311.287005,21.261088,19.149999618530273,0.3822219,10.34,1.89,0.25999999046325684
3657924247575776384,209.781379,-2.007355,13.859999656677246,0.3824976,5.09,2.01,0.029999999329447746
1602340220967134976,232.647299,57.372592,18.059999465942383,0.3830478,10.06,2.65,0.10000000149011612
512231513561159168,26.527034,64.34862,13.979999542236328,0.3836068,7.29,4.64,0.019999999552965164
2293306244491940352,281.785835,78.708098,13.1899995803833,0.3839267,5.23,2.95,0.03999999910593033
220425594309304064,58.463211,37.054645,14.229999542236328,0.3840987,7.76,5.19,0.05999999865889549
3226153453052743808,71.67722,-1.988965,15.569999694824219,0.3844689,7.33,2.39,0.03999999910593033
3773970308248111872,151.337435,-5.370567,13.0600004196167,0.384714,5.83,3.8,0.019999999552965164
2148487643852483584,275.664361,53.221771,15.739999771118164,0.3851142,7.29,2.12,0.029999999329447746
6887605994786858880,310.941756,-13.943345,17.0,0.385144,9.88,3.95,0.07000000029802322
4414761115071354624,229.194653,-2.865981,15.239999771118164,0.3851763,6.94,2.64,0.03999999910593033
2099056452930595072,285.880894,37.27272,13.319999694824219,0.385347,5.25,2.45,0.009999999776482582
6769860875121746432,290.433434,-24.550422,15.15999984741211,0.3856987,6.39,2.01,0.029999999329447746
1841445375366915968,318.174372,25.025884,19.329999923706055,0.3869807,10.17,1.66,0.25
1486956680474821888,221.894066,38.887276,16.93000030517578,0.3872091,8.82,2.41,0.05000000074505806
3107919733607819264,107.016056,-3.302978,16.3799991607666,0.3872436,8.05,2.16,0.05000000074505806
488708763650440832,61.234148,64.41565,15.770000457763672,0.387352,5.77,2.08,0.029999999329447746
4212712045162265472,290.512225,-3.812529,15.020000457763672,0.3889137,6.91,3.12,0.029999999329447746
2273911649652330624,325.668573,73.572535,16.010000228881836,0.388947,6.4,2.12,0.029999999329447746
1919859246124848512,353.72806,38.737371,19.420000076293945,0.3889889,10.72,2.23,0.3199999928474426
1755816273087923456,308.141855,12.893793,15.130000114440918,0.3901743,7.16,2.58,0.029999999329447746
2967833435310125696,86.786304,-17.421758,14.350000381469727,0.3903893,6.83,3.35,0.019999999552965164
1798904067898543104,324.070014,26.493816,17.459999084472656,0.3913701,8.73,2.01,0.09000000357627869
462450781015125120,52.632855,60.789062,15.649999618530273,0.3917789,8.13,3.48,0.029999999329447746
28235737774764672,43.043737,11.294822,17.209999084472656,0.3918385,9.19,3.12,0.09000000357627869
2150412579474845568,270.652711,56.641347,17.079999923706055,0.3926422,11.72,8.48,0.05999999865889549
6331229780868741120,217.514732,-7.428303,14.029999732971191,0.3930131,6.5,3.35,0.019999999552965164
1972137592364293504,321.008355,46.077048,16.40999984741211,0.3937291,8.68,3.23,0.03999999910593033
1057803239020056320,174.756913,66.79342,15.520000457763672,0.3937304,8.15,3.35,0.029999999329447746
1215211282157581056,228.268402,21.994019,17.84000015258789,0.3949141,9.92,2.67,0.10999999940395355
1231326682351211136,211.685688,15.398825,19.219999313354492,0.3962445,10.69,1.97,0.3499999940395355
60116794681235840,46.32911,19.837982,17.170000076293945,0.3963797,8.63,2.4,0.09000000357627869
2680617461711806464,329.546118,0.379553,15.15999984741211,0.3965652,6.56,2.01,0.029999999329447746
6317468014161789440,232.395678,-10.232572,17.979999542236328,0.396703,9.1,2.11,0.1599999964237213
3848390138594278272,149.497492,3.116674,14.069999694824219,0.397586,6.19,2.71,0.25999999046325684
638164210983176192,141.553035,22.131737,14.09000015258789,0.3987437,6.07,2.77,0.029999999329447746
2847090600263325312,1.985464,22.21918,13.260000228881836,0.3987783,5.7,3.41,0.019999999552965164
2230574501923040256,334.919725,72.153621,16.559999465942383,0.3994859,7.53,2.02,0.18000000715255737
4514288804538484992,285.447405,17.997939,14.829999923706055,0.399593,6.84,3.39,0.019999999552965164
887041622868004736,109.013498,31.693826,16.68000030517578,0.4003156,11.52,9.28,0.07000000029802322
2542594628910254336,7.623347,-1.370187,17.780000686645508,0.4005293,10.38,3.39,0.23000000417232513
1481973865576728704,210.200653,33.7894,14.399999618530273,0.4012812,5.95,2.11,0.019999999552965164
1426478490065455360,253.55078,55.383858,15.420000076293945,0.4013008,8.63,4.38,0.019999999552965164
6281153795092480256,223.146972,-19.676218,17.489999771118164,0.4030211,9.51,2.84,0.10999999940395355
2186998382216862464,306.445298,56.559103,17.65999984741211,0.4030343,8.77,2.21,0.07000000029802322
1237094106170741376,223.201661,19.137037,16.989999771118164,0.4030664,8.69,2.28,0.07000000029802322
2728794728346344448,332.905844,12.992676,14.829999923706055,0.4035492,8.07,4.49,0.05999999865889549
1708622279083707008,239.114229,79.31954,15.779999732971191,0.4038452,7.25,2.01,0.029999999329447746
3134365943193291904,101.223552,8.466881,16.360000610351562,0.4042031,8.08,2.24,0.05999999865889549
298686770387271296,26.374363,27.131902,14.119999885559082,0.404677,5.33,2.08,0.029999999329447746
896495331218943616,110.286834,34.802443,16.18000030517578,0.4048333,9.63,4.91,0.07000000029802322
726023749912662400,155.145933,24.781642,17.219999313354492,0.4052581,9.2,2.52,0.07999999821186066
1834135620224438528,300.122199,23.871938,13.550000190734863,0.4053503,6.04,3.21,0.009999999776482582
4349294440406934144,242.986708,-6.627284,17.850000381469727,0.4057402,9.3,2.59,0.12999999523162842
1722149261402166016,223.607152,81.988632,17.329999923706055,0.4062404,10.01,3.65,0.05999999865889549
413385521304992896,20.137765,57.288379,16.329999923706055,0.4076204,8.71,3.76,0.05000000074505806
2835613313777656832,344.479914,21.302536,16.649999618530273,0.408731,8.98,3.09,0.07000000029802322
406546936928346624,22.451565,50.53029,15.470000267028809,0.4088233,6.78,2.08,0.03999999910593033
424920085471917056,9.593861,58.037607,16.40999984741211,0.4088501,7.81,2.31,0.03999999910593033
1900792310049370496,338.264023,31.803493,16.18000030517578,0.4091614,7.89,2.36,0.03999999910593033
3660917526247878400,211.065285,0.509569,14.699999809265137,0.4094187,8.36,5.39,0.07999999821186066
3241784900627368576,77.084172,6.990326,14.819999694824219,0.4094734,6.29,2.16,0.11999999731779099
2681882312400566912,328.774202,2.11927,14.0600004196167,0.4094835,5.58,2.2,0.019999999552965164
4334677429748039168,252.811711,-10.008674,18.950000762939453,0.4095584,9.35,2.82,0.25999999046325684
3157535715504578944,103.629403,8.92561,14.8100004196167,0.4096508,8.31,5.08,0.029999999329447746
2804537301245016576,15.611099,25.399553,13.6899995803833,0.4098325,5.58,2.68,0.019999999552965164
301995132155842432,26.061935,28.918486,15.470000267028809,0.4100816,7.39,2.66,0.03999999910593033
5094275007733389184,61.193396,-20.075759,15.710000038146973,0.4110703,7.12,2.12,0.029999999329447746
424219971444208128,13.983363,57.154878,13.399999618530273,0.4112171,5.7,3.2,0.009999999776482582
6903690990907113728,312.368986,-8.334137,15.949999809265137,0.4117806,7.6,2.32,0.05000000074505806
4608284099389072512,268.76941,36.782853,13.1899995803833,0.4130853,5.08,2.47,0.009999999776482582
3228635325674288512,76.264447,0.909394,13.65999984741211,0.4131498,6.07,3.29,0.019999999552965164
2800785213519801600,5.634122,22.829948,18.649999618530273,0.4133384,11.65,4.4,0.36000001430511475
2074508137876284032,302.820318,40.761923,14.260000228881836,0.4134756,5.96,2.29,0.009999999776482582
39881421340710016,58.179053,15.228393,14.289999961853027,0.41394,5.92,3.08,0.05999999865889549
1978507406824696064,322.054313,47.655285,15.970000267028809,0.4140671,6.88,2.12,0.03999999910593033
5691077034387485824,147.933849,-12.192466,14.65999984741211,0.414993,7.03,3.14,0.029999999329447746
2111537245635817344,276.828857,42.773854,19.420000076293945,0.4150524,10.79,1.99,0.27000001072883606
1812840656954793856,312.930791,17.693163,18.420000076293945,0.415734,10.77,3.01,0.20999999344348907
3105281902132546432,101.633206,-4.166958,14.5,0.4162312,6.88,3.48,0.05000000074505806
3834411463154914176,149.649691,0.840781,15.25,0.4163339,8.78,5.08,0.03999999910593033
39125094779754624,59.74685,13.881181,17.0,0.4172806,8.36,2.89,0.09000000357627869
4575950687934873600,269.613224,20.442252,19.389999389648438,0.417778,9.99,1.49,0.23999999463558197
4360028083373642880,258.90598,-7.424367,15.850000381469727,0.4181643,6.63,2.65,0.03999999910593033
3457386039775311872,90.783566,38.43747,14.65999984741211,0.4182227,7.35,3.72,0.029999999329447746
361418890914024320,9.796002,31.538404,15.25,0.4185089,7.48,3.03,0.029999999329447746
1989081375777042816,345.762838,51.105029,15.729999542236328,0.4192195,8.77,4.11,0.029999999329447746
2003100389555603584,338.792009,53.870847,18.040000915527344,0.4193484,9.38,2.48,0.12999999523162842
3681182766794396672,188.636951,-4.290109,14.869999885559082,0.4195448,9.08,6.97,0.029999999329447746
4234969562119329920,297.16403,-1.971924,17.25,0.4198193,8.6,2.51,0.09000000357627869
4289931704549230208,296.042278,3.769991,16.940000534057617,0.420057,8.52,2.66,0.07000000029802322
25154253358686592,38.262619,10.995546,13.40999984741211,0.4203033,7.58,6.81,0.019999999552965164
753919695643527296,154.428275,36.877758,19.1200008392334,0.4211635,10.13,1.59,0.2800000011920929
4370404067229440256,264.917205,-1.181964,18.100000381469727,0.4217613,9.53,2.43,0.1599999964237213
2270440869401508864,318.885083,68.85207,15.630000114440918,0.421799,6.96,2.58,0.019999999552965164
1514702547163417472,188.866238,32.863859,18.15999984741211,0.4219765,9.83,2.17,0.15000000596046448
3086831409823693696,116.380071,0.966144,18.670000076293945,0.4220381,10.27,2.23,0.17000000178813934
1967860389047949824,323.449997,43.693722,16.889999389648438,0.4226259,8.06,2.18,0.05000000074505806
4164362322694057472,269.081979,-9.64051,16.790000915527344,0.4226955,10.55,5.66,0.09000000357627869
2971124441112862464,85.853057,-16.583306,18.510000228881836,0.422773,10.3,2.42,0.17000000178813934
1307210959107849856,251.933515,26.4656,14.760000228881836,0.4228424,6.95,3.02,0.019999999552965164
3378161584132493696,101.497071,21.162312,18.56999969482422,0.4229866,11.31,3.57,0.20000000298023224
2273047192994654720,324.403969,72.900171,16.899999618530273,0.42342,7.33,2.31,0.25999999046325684
4009555930223513344,184.653192,27.338366,18.579999923706055,0.4236121,10.74,2.7,0.28999999165534973
3775654416465228288,155.573382,-6.618729,12.789999961853027,0.4243043,5.72,3.88,0.019999999552965164
2567523894701952640,28.517279,6.59153,15.489999771118164,0.4243597,6.75,2.04,0.05999999865889549
1908936976791191680,336.25714,39.664098,15.140000343322754,0.4251162,7.5,3.33,0.019999999552965164
2221774217013290368,315.513556,66.503477,15.779999732971191,0.4259953,7.14,2.48,0.029999999329447746
2128431928990662400,292.96781,47.390644,18.440000534057617,0.4269232,10.42,2.5,0.12999999523162842
2875190372258652800,1.144889,34.386163,13.920000076293945,0.4280269,7.43,5.04,0.09000000357627869
2881941098775347968,0.909475,40.276615,15.130000114440918,0.4280915,6.41,2.07,0.029999999329447746
2720883978407302272,333.883204,6.743411,13.789999961853027,0.4281839,5.92,3.0,0.029999999329447746
1944202231707340544,357.5715,51.191284,13.4399995803833,0.4290595,6.65,4.39,0.009999999776482582
1827564526441168128,296.871639,21.897645,14.260000228881836,0.429142,7.83,5.2,0.019999999552965164
4182079238886567168,295.81564,-14.919157,13.970000267028809,0.4296736,5.23,2.35,0.019999999552965164
987679892094488704,107.365006,54.659913,14.739999771118164,0.4303086,6.28,2.21,0.019999999552965164
4577851335523712768,269.92069,23.984769,14.149999618530273,0.4317446,6.41,3.15,0.019999999552965164
2990509385164578048,90.078321,-18.55122,15.029999732971191,0.4317619,6.78,2.44,0.029999999329447746
2204361698049979392,327.850998,62.421982,13.8100004196167,0.4319246,5.14,2.53,0.009999999776482582
5685212754761247744,145.063691,-15.931372,14.729999542236328,0.4325154,6.19,2.16,0.029999999329447746
1985449310911531904,343.514187,49.154821,13.850000381469727,0.4325585,5.15,2.06,0.009999999776482582
4511910565192389888,279.860996,17.186946,15.0600004196167,0.4326503,6.73,2.85,0.029999999329447746
534287648090420352,28.495058,71.690507,12.649999618530273,0.4332078,6.16,5.03,0.009999999776482582
1885458035553447168,347.341222,29.86612,18.93000030517578,0.4333651,10.66,2.37,0.23999999463558197
3916897718824059264,175.709378,12.528279,14.430000305175781,0.4337279,6.92,3.15,0.029999999329447746
3409571130941380480,70.094546,18.374026,16.43000030517578,0.4344029,7.47,2.34,0.07000000029802322
2966784874876919552,86.189458,-20.274506,14.960000038146973,0.435119,6.67,2.31,0.029999999329447746
32851040911659264,41.544295,14.528921,16.940000534057617,0.4355776,11.01,6.72,0.09000000357627869
605680827862864256,134.816151,13.946884,16.59000015258789,0.4357145,8.01,2.12,0.05999999865889549
911914465674063104,128.893311,40.821154,18.350000381469727,0.4358691,9.95,2.17,0.23999999463558197
6830717881639744128,324.602591,-19.109187,16.510000228881836,0.4362138,10.04,5.09,0.07000000029802322
1477919863129680896,216.192964,32.490439,18.209999084472656,0.4373382,10.15,2.54,0.11999999731779099
382423407001104640,8.448777,43.128881,16.940000534057617,0.4379488,8.54,2.21,0.09000000357627869
2080406674140362112,295.544006,46.292114,14.779999732971191,0.438155,6.96,2.85,0.019999999552965164
5728019113254139520,123.803255,-11.887887,13.800000190734863,0.4388025,5.14,2.07,0.019999999552965164
178316154390025856,67.507374,37.299881,16.239999771118164,0.4390346,9.33,4.97,0.05999999865889549
3754670894179149568,157.707607,-12.180022,13.170000076293945,0.4390373,5.94,3.59,0.019999999552965164
1073259073971973376,159.86871,69.994307,17.209999084472656,0.439415,9.55,3.29,0.07000000029802322
864246311578415488,177.172294,64.598623,17.09000015258789,0.4396594,8.55,2.06,0.05999999865889549
1885392240950371968,347.064204,29.088059,17.549999237060547,0.4402291,9.27,2.43,0.10000000149011612
2044603964200757376,286.77708,35.124894,15.539999961853027,0.4404044,10.42,9.45,0.019999999552965164
1343557205749374080,261.942009,38.532673,17.329999923706055,0.4404883,10.41,4.15,0.05999999865889549
1298775299741392128,247.872133,22.661249,15.479999542236328,0.4406715,7.71,3.02,0.029999999329447746
1751258178914020224,311.148247,10.223326,12.920000076293945,0.4407663,5.04,2.84,0.019999999552965164
36315189735449344,55.458321,10.349557,18.670000076293945,0.4407885,9.96,2.92,0.20999999344348907
3735354261585873664,195.078382,10.675703,13.489999771118164,0.4419974,7.85,7.44,0.019999999552965164
609529320423314944,130.175337,14.983927,13.800000190734863,0.4420022,6.0,2.8,0.019999999552965164
3936110786871364480,190.909088,19.138182,18.579999923706055,0.4440074,10.58,2.51,0.20999999344348907
4228845312407201664,312.190289,1.848539,16.59000015258789,0.4448782,8.52,2.63,0.05999999865889549
954678664765667968,103.67705,47.358414,12.739999771118164,0.4454153,5.51,3.76,0.09000000357627869
2985520144994131072,82.55516,-13.259432,16.3700008392334,0.4454711,7.77,2.19,0.05999999865889549
1963911630466131456,320.080542,37.269071,19.459999084472656,0.4454853,10.2,1.48,0.23000000417232513
194465162704800128,83.689197,41.884407,14.489999771118164,0.445623,5.96,2.44,0.05999999865889549
1782969262488688128,331.825613,22.742146,13.600000381469727,0.4456257,5.43,2.62,0.029999999329447746
5684792977542758016,144.621224,-17.360476,12.970000267028809,0.4456693,5.2,3.03,0.019999999552965164
1755292115278495744,308.095191,11.116113,15.960000038146973,0.446823,7.69,2.59,0.05999999865889549
3581122741900747264,185.044994,-9.637102,15.220000267028809,0.4491829,7.27,2.69,0.05000000074505806
1862680556978123008,309.289058,31.682551,14.600000381469727,0.4496878,6.09,2.17,0.019999999552965164
6908694387287545216,315.650446,-8.513083,16.43000030517578,0.4511172,8.32,2.55,0.05999999865889549
389174550131922688,9.212971,46.221211,13.739999771118164,0.4515271,7.82,6.56,0.05999999865889549
2881236410605671040,358.618619,37.909704,17.06999969482422,0.452062,8.47,2.22,0.09000000357627869
379316603752499840,7.105883,39.225436,15.130000114440918,0.4522398,7.16,2.81,0.05000000074505806
6886678281850463616,313.471299,-14.922649,15.859999656677246,0.4526892,9.22,4.7,0.05999999865889549
2932466406858720128,105.719299,-20.030328,14.270000457763672,0.4539063,5.61,2.0,0.019999999552965164
1843935498623914496,312.880898,26.387969,13.880000114440918,0.4546141,5.49,2.28,0.03999999910593033
1499350684780991616,210.992367,43.224333,14.460000038146973,0.4546769,8.41,6.19,0.019999999552965164
4267156871660419712,284.013186,2.216773,17.059999465942383,0.4546929,10.42,4.74,0.07999999821186066
3670359861525033728,216.846818,6.732736,15.819999694824219,0.4549863,8.33,3.16,0.05000000074505806
6042999576523216128,239.85109,-27.6753,17.229999542236328,0.4563185,9.48,3.43,0.10000000149011612
6301395048244946432,211.690058,-14.767948,14.25,0.4572345,5.63,2.22,0.019999999552965164
4478253273010188928,274.153455,8.113603,12.65999984741211,0.4581204,6.98,7.31,0.009999999776482582
219178507606431232,61.616858,35.731471,17.309999465942383,0.4581405,8.61,2.48,0.10000000149011612
2045362141894590848,294.443355,32.460174,13.40999984741211,0.4586795,5.28,2.44,0.009999999776482582
2756759737151500544,354.463686,7.007673,15.729999542236328,0.4586866,6.83,2.05,0.03999999910593033
6768431097687271680,295.071094,-23.993665,14.579999923706055,0.4590204,6.4,2.74,0.029999999329447746
3032659747537028608,110.31021,-13.792645,13.710000038146973,0.4594693,5.83,2.99,0.009999999776482582
2173838464990190848,327.071875,53.835296,16.780000686645508,0.4595136,8.85,3.0,0.05000000074505806
2998626701553818240,87.588199,-12.187239,18.06999969482422,0.4602699,9.43,2.24,0.12999999523162842
4474315715714513408,266.997763,6.932668,18.84000015258789,0.4605752,9.89,2.0,0.2199999988079071
2930592392369241600,111.245264,-19.127156,15.4399995803833,0.4611822,6.75,2.05,0.029999999329447746
939505236800346240,103.937302,34.934638,15.5600004196167,0.4616601,7.07,2.13,0.029999999329447746
3177562529528139520,68.189976,-12.896672,14.579999923706055,0.4621046,7.15,3.37,0.03999999910593033
4124675660994726400,262.958421,-16.326593,15.779999732971191,0.4624539,6.96,2.33,0.03999999910593033
3954886601477718784,193.104004,21.681332,13.710000038146973,0.4625446,6.79,4.18,0.019999999552965164
816544789881380352,137.02999,42.205536,14.479999542236328,0.4628954,6.51,2.56,0.029999999329447746
2452263980548106880,25.445966,-16.419012,14.550000190734863,0.4631813,6.06,2.12,0.019999999552965164
3807833896289968512,163.409403,0.444495,14.510000228881836,0.4632029,7.46,4.17,0.07999999821186066
2374429758576157312,10.394446,-13.86266,14.720000267028809,0.4633266,6.68,2.46,0.029999999329447746
2392397393481323392,352.991782,-19.402704,15.369999885559082,0.4649574,7.58,3.0,0.03999999910593033
5756513987878359168,136.095549,-6.924568,14.529999732971191,0.4656289,6.7,2.84,0.05999999865889549
1331462852721396224,248.74664,37.989858,16.899999618530273,0.4664916,8.88,2.5,0.05999999865889549
4537314437751470720,278.032174,26.553661,14.210000038146973,0.4668055,5.82,2.32,0.019999999552965164
400690079006216192,21.702796,50.014877,14.270000457763672,0.4682314,5.69,2.18,0.019999999552965164
2084151370232320000,303.879945,47.538035,13.989999771118164,0.4684241,5.76,2.93,0.029999999329447746
3831081179873195776,157.070723,0.100921,16.030000686645508,0.4687659,7.72,2.18,0.05999999865889549
6830491622762466048,325.187794,-19.488896,14.140000343322754,0.4693196,6.44,2.94,0.029999999329447746
4136581031113848320,261.434116,-16.587194,15.970000267028809,0.4700328,7.61,2.81,0.05999999865889549
2179653507108980352,324.503522,59.770328,13.460000038146973,0.4705403,5.03,3.13,0.03999999910593033
3423417761906787584,91.462499,21.662483,15.220000267028809,0.4709355,6.64,2.19,0.03999999910593033
3985630664577084672,165.676311,21.457986,16.1200008392334,0.471653,8.65,3.21,0.05000000074505806
3350626862332348160,89.422006,18.773236,14.680000305175781,0.4719999,6.17,2.04,0.11999999731779099
956587107715029888,95.76566,40.062123,18.06999969482422,0.4724881,9.79,2.49,0.18000000715255737
4536736816190567808,277.468883,25.396193,16.1200008392334,0.4726111,7.63,2.29,0.03999999910593033
2073590664137937280,298.493314,40.581505,14.579999923706055,0.4748169,6.27,2.28,0.019999999552965164
1828152318482552704,298.844255,23.571499,15.8100004196167,0.4748449,7.14,2.57,0.03999999910593033
436739972906735616,48.343793,50.286049,13.84000015258789,0.4748737,5.35,2.78,0.019999999552965164
1917909129111472640,347.188115,39.304911,14.470000267028809,0.475065,6.1,2.24,0.029999999329447746
903445275498312064,127.150639,35.04496,16.280000686645508,0.4755134,9.88,5.24,0.05000000074505806
704696007474869760,129.062903,28.972735,16.190000534057617,0.4759013,8.27,2.79,0.05000000074505806
2459307413380639360,27.546166,-13.19275,18.899999618530273,0.47682,10.21,1.83,0.2800000011920929
6830851953339116032,322.238368,-20.310864,15.4399995803833,0.4768799,6.89,2.04,0.03999999910593033
3695685222086095104,188.633742,-0.575855,17.309999465942383,0.477157,9.63,2.9,0.11999999731779099
975519632792756608,113.043781,47.629547,17.469999313354492,0.4774304,9.57,2.99,0.10000000149011612
405617437286315392,24.713343,49.334046,14.0600004196167,0.477553,5.38,2.21,0.019999999552965164
4376397092796239872,262.705328,1.561669,18.100000381469727,0.4775574,9.98,3.14,0.20000000298023224
4089051346788239872,286.672766,-15.574469,15.779999732971191,0.4777181,9.06,4.66,0.03999999910593033
3841760942472524544,138.928731,-1.183213,14.829999923706055,0.4781588,7.61,3.6,0.029999999329447746
403472393180533632,17.408257,50.011531,15.789999961853027,0.4789142,7.56,2.51,0.03999999910593033
2393939046222600704,355.207197,-17.731073,15.569999694824219,0.4804769,7.93,2.96,0.03999999910593033
4250661001798974592,301.676371,7.2881,14.170000076293945,0.4817589,6.84,3.66,0.019999999552965164
1018825891117029888,143.784213,51.727295,18.850000381469727,0.4820962,10.21,1.94,0.2199999988079071
530144379040110080,7.147864,69.807509,15.359999656677246,0.4825328,8.83,5.79,0.05999999865889549
947929862395146368,107.194595,41.114411,17.6299991607666,0.4826448,10.04,3.1,0.11999999731779099
438505307542792448,40.150848,49.058345,14.5600004196167,0.4827722,6.43,2.68,0.019999999552965164
305684921380251136,28.219875,32.974371,13.100000381469727,0.4828349,5.37,3.07,0.019999999552965164
1985170790873048960,343.653933,48.389581,14.119999885559082,0.4832764,7.01,3.85,0.019999999552965164
2075767727204481408,301.325015,43.244634,18.65999984741211,0.4836293,11.11,3.09,0.1599999964237213
4080201034119386880,281.046331,-20.177495,17.100000381469727,0.4840393,8.22,2.21,0.12999999523162842
2452847168387507584,26.45557,-15.243155,13.109999656677246,0.4841819,5.3,2.75,0.019999999552965164
173295505122552192,68.047791,34.960651,15.369999885559082,0.4843447,5.87,2.15,0.03999999910593033
522126877686420864,32.16926,71.414499,14.550000190734863,0.4843585,7.05,3.6,0.019999999552965164
236134110775881472,51.662217,40.625263,14.630000114440918,0.484836,6.06,2.29,0.029999999329447746
3615773026215926528,209.365575,-8.937616,13.720000267028809,0.4849338,5.34,2.23,0.11999999731779099
4347945481378057728,238.3183,-8.910395,15.390000343322754,0.4854028,7.82,3.99,0.029999999329447746
2261053479640424192,292.523762,67.97935,16.8700008392334,0.4862441,8.84,2.59,0.05000000074505806
2819083668282185088,347.984333,18.406503,16.84000015258789,0.4864169,9.5,4.14,0.07000000029802322
585208810411449728,134.004698,8.046729,17.079999923706055,0.4865724,9.21,2.89,0.07999999821186066
3867055138749925120,168.345981,9.255456,13.930000305175781,0.4868224,6.81,3.79,0.019999999552965164
2951344334309136640,96.168657,-14.613351,14.279999732971191,0.4873851,5.71,2.12,0.019999999552965164
1488011004750895104,219.492791,39.96922,18.670000076293945,0.4877752,10.04,1.88,0.12999999523162842
2689998391841397760,316.962464,-0.003334,15.789999961853027,0.4890214,7.16,2.09,0.05000000074505806
1140777089441284352,96.980703,78.485412,19.0,0.4896242,10.08,1.9,0.1899999976158142
3591463580040309632,170.643244,-8.166808,13.539999961853027,0.4901315,6.79,4.65,0.03999999910593033
3622481765132649088,195.910433,-11.504366,15.520000457763672,0.4902361,6.97,2.02,0.05000000074505806
1151488123697266688,174.582616,87.319601,13.819999694824219,0.4910106,6.73,3.84,0.019999999552965164
1025509998396715776,143.501634,57.563763,14.880000114440918,0.4921166,6.49,2.31,0.029999999329447746
3086374601400889472,113.138801,-0.506382,17.639999389648438,0.4934602,9.67,2.58,0.11999999731779099
133595438778581632,41.81287,32.493849,17.559999465942383,0.4944753,8.72,2.22,0.10999999940395355
4583092913609486208,271.742517,26.95573,14.350000381469727,0.4948708,5.8,2.19,0.019999999552965164
1758857831485413632,318.689642,13.370783,14.260000228881836,0.4957988,5.91,2.28,0.019999999552965164
1301744908849305728,245.83465,23.431256,16.110000610351562,0.495896,7.49,2.2,0.03999999910593033
2515840762227545984,38.119016,4.004259,17.239999771118164,0.4965254,9.16,2.62,0.23000000417232513
1814619598050288768,312.506242,20.770397,14.770000457763672,0.4965465,6.79,2.65,0.019999999552965164
3409467398890583808,70.635139,18.349721,16.229999542236328,0.4993005,10.4,6.81,0.07000000029802322
1988056970233614464,339.502833,50.383601,19.1299991607666,0.499641,10.45,2.03,0.20000000298023224
3174294746610339328,67.748619,-14.368261,16.6299991607666,0.5013034,8.36,2.95,0.05999999865889549
2620688060748268288,332.679073,-6.223649,16.969999313354492,0.5032583,10.59,5.37,0.09000000357627869
2254460911001337472,286.308942,65.270428,14.079999923706055,0.5054927,5.84,2.39,0.03999999910593033
2862427236987445888,5.020565,31.546583,18.09000015258789,0.5056185,9.47,2.11,0.15000000596046448
289261722354261760,24.52376,22.599619,17.579999923706055,0.5056783,9.52,2.92,0.14000000059604645
2063678979113935616,311.268347,39.349056,15.180000305175781,0.5061692,7.36,2.88,0.029999999329447746
3345430772240949504,90.42465,14.652122,17.059999465942383,0.5062233,8.54,2.22,0.07999999821186066
6901043710507505024,307.496047,-11.634392,16.030000686645508,0.5068048,7.98,2.6,0.05000000074505806
3846753202003430656,147.860971,2.054652,15.729999542236328,0.5068496,8.89,4.29,0.05000000074505806
536754363770418432,12.585463,72.835917,18.700000762939453,0.507572,9.76,3.05,0.1899999976158142
5183546036123468800,48.190997,-3.024092,17.31999969482422,0.5082531,8.77,2.11,0.09000000357627869
1113617988300086912,93.851987,71.872918,16.579999923706055,0.5095295,7.64,2.05,0.15000000596046448
4096550256663944192,275.303029,-17.35526,13.399999618530273,0.510583,6.19,3.96,0.019999999552965164
5092750672300300544,62.294822,-19.753735,16.56999969482422,0.5108601,8.13,2.18,0.05000000074505806
2176741965955110912,315.156729,54.444363,13.579999923706055,0.5111622,5.01,2.43,0.009999999776482582
3119853729737963264,99.749455,0.875122,15.770000457763672,0.5113535,9.15,4.8,0.05000000074505806
3156337247829775872,108.107089,9.749007,15.579999923706055,0.5115564,7.73,2.78,0.03999999910593033
3376003040946473216,95.672454,21.793824,16.610000610351562,0.5119908,9.35,3.87,0.10999999940395355
1301432505811412352,250.223556,26.513225,19.229999542236328,0.5132487,10.06,1.58,0.20999999344348907
5700468233782700928,122.72973,-22.878543,14.9399995803833,0.5134869,7.61,3.43,0.029999999329447746
4032467214220998656,177.438905,36.449231,18.780000686645508,0.5135241,11.05,2.88,0.1899999976158142
3455190173319532032,87.618074,35.688034,19.239999771118164,0.5139335,11.45,3.06,0.3400000035762787
4599039130744563200,262.113593,29.616772,13.5600004196167,0.5140504,6.41,3.72,0.009999999776482582
2071691292170564352,298.448462,36.089827,16.139999389648438,0.5144395,7.69,2.44,0.029999999329447746
105237148408077568,29.599596,25.355447,12.949999809265137,0.5150931,7.47,8.0,0.019999999552965164
2022548207641684224,289.907679,23.569488,16.309999465942383,0.5151538,7.15,2.21,0.03999999910593033
5712726521426936576,118.686444,-20.056412,14.890000343322754,0.5154142,8.47,5.21,0.029999999329447746
479965275388083584,81.654051,65.002825,17.889999389648438,0.5155527,9.05,2.06,0.10999999940395355
4399432106213033472,237.754957,-3.920671,16.280000686645508,0.5162613,7.08,2.51,0.05000000074505806
5082924920999002752,60.861071,-25.284744,17.420000076293945,0.5166068,9.21,2.49,0.07999999821186066
678011066431403520,126.865567,23.269214,17.350000381469727,0.5170112,10.23,3.86,0.11999999731779099
5039613439992834944,19.443468,-26.549835,15.109999656677246,0.5173667,7.15,2.63,0.029999999329447746
1969260720183659008,316.769785,41.053306,13.430000305175781,0.5173867,5.7,2.91,0.009999999776482582
2171928544576282112,320.439162,50.691379,16.389999389648438,0.5176445,7.78,2.66,0.03999999910593033
4112670437123516800,257.075988,-24.722136,16.90999984741211,0.5181054,8.73,3.05,0.07999999821186066
1150088239237145088,94.225045,85.341958,15.300000190734863,0.5182078,6.55,2.01,0.019999999552965164
4032659147719605248,177.997804,37.300373,12.949999809265137,0.5182894,6.15,4.37,0.019999999552965164
205904443022059776,76.468351,45.150231,14.4399995803833,0.5185219,5.69,2.16,0.029999999329447746
383380261290795776,4.450643,40.565628,15.75,0.5196201,7.23,2.24,0.029999999329447746
2157668050547864704,275.811482,59.347989,15.729999542236328,0.5204889,7.4,2.3,0.029999999329447746
3388452982903664384,78.850885,12.57556,12.760000228881836,0.5206741,7.11,7.41,0.019999999552965164
3094497273612131456,120.539889,4.339731,19.260000228881836,0.5207892,10.6,1.86,0.2800000011920929
2702532205921986944,336.430992,1.201056,15.920000076293945,0.5210675,7.68,2.39,0.05000000074505806
3439461973016924800,96.404261,33.132086,15.279999732971191,0.5215369,9.73,7.78,0.03999999910593033
2123796525406062080,274.253599,49.946541,19.139999389648438,0.5217696,10.62,2.03,0.18000000715255737
4375160417092395520,261.711663,1.727552,15.850000381469727,0.5220038,7.72,3.01,0.05000000074505806
1952553194317752064,326.55555,37.3569,17.229999542236328,0.5221705,10.07,3.75,0.05999999865889549
4485236241306981760,276.116332,13.086155,14.1899995803833,0.5236551,6.18,2.93,0.019999999552965164
989754116483861888,108.400392,56.486986,13.760000228881836,0.5238167,6.48,3.83,0.05000000074505806
240300671433172480,46.790152,42.661016,19.049999237060547,0.52401,10.49,2.3,0.25999999046325684
4211249522902052480,288.514472,-5.837512,15.729999542236328,0.5242704,6.82,2.62,0.03999999910593033
56448381511710336,54.403511,17.901516,16.43000030517578,0.5250543,9.04,3.77,0.05999999865889549
1938553387637344512,351.561987,46.198655,15.510000228881836,0.5255506,7.53,2.97,0.029999999329447746
1794574775223020416,326.138783,23.75345,18.610000610351562,0.5257787,10.3,2.37,0.1899999976158142
1398716783536428544,240.110109,46.784658,17.459999084472656,0.526666,8.96,2.03,0.07000000029802322
2028588129935982464,298.858432,29.181303,18.59000015258789,0.5270795,10.31,2.49,0.20000000298023224
523957113574262272,10.728121,63.887949,18.459999084472656,0.5271427,9.59,2.47,0.1599999964237213
1870891675462119680,313.234928,37.376215,16.860000610351562,0.5281722,8.44,2.19,0.05000000074505806
3107924135955343488,106.757432,-3.373971,14.649999618530273,0.5289724,6.41,2.28,0.019999999552965164
2247649573905534976,297.233213,64.674085,14.380000114440918,0.5298589,5.69,2.02,0.009999999776482582
1937977415342558464,348.163428,44.5475,16.610000610351562,0.5307336,9.65,5.03,0.05999999865889549
2937808315378627200,93.640277,-22.117872,15.9399995803833,0.5315062,8.48,3.38,0.029999999329447746
1819347631190010880,309.333092,23.867284,17.770000457763672,0.533127,10.94,4.31,0.10999999940395355
940135463122345088,102.858274,34.467816,15.029999732971191,0.5340556,7.65,3.42,0.029999999329447746
1957031913195082752,335.073859,40.089863,19.200000762939453,0.5344274,11.05,2.56,0.25999999046325684
3044182732470478976,117.319796,-6.182322,16.030000686645508,0.5349659,7.88,2.52,0.03999999910593033
566648783553803520,6.169935,80.970893,13.8100004196167,0.5350301,6.84,4.13,0.009999999776482582
3119807962565752448,99.679923,0.516176,17.90999984741211,0.5355991,9.42,2.11,0.15000000596046448
643167268062442752,148.2492,25.125621,15.449999809265137,0.5357993,7.29,2.37,0.03999999910593033
4227841290786952576,310.540731,-0.523652,13.760000228881836,0.5359862,6.05,3.08,0.019999999552965164
2270293530545727104,315.555678,68.750528,17.260000228881836,0.536735,8.89,2.99,0.05999999865889549
6831512038272661632,323.617704,-18.675036,13.9399995803833,0.5374815,11.07,26.56,0.029999999329447746
1670808218777915520,218.666609,68.964869,16.489999771118164,0.5381828,7.99,2.05,0.03999999910593033
2241331844515059072,298.277058,63.55795,18.510000228881836,0.5389245,10.29,2.38,0.17000000178813934
3362254575752733952,109.409202,17.984035,14.5600004196167,0.5394531,7.6,4.08,0.10999999940395355
4375602047106644864,263.448636,1.055116,15.119999885559082,0.5395316,6.06,2.19,0.029999999329447746
3853820179847211520,147.536874,7.313361,14.350000381469727,0.539635,5.9,2.23,0.019999999552965164
4231423701533402880,308.802148,0.838304,14.529999732971191,0.5398268,6.14,2.19,0.019999999552965164
3376168100833115776,97.868318,21.751169,13.1899995803833,0.540161,5.26,2.62,0.009999999776482582
4272890408187922304,276.738409,-0.451938,17.65999984741211,0.5401663,9.34,3.14,0.10999999940395355
994491602850300416,98.987969,54.158995,13.180000305175781,0.5407775,5.2,2.65,0.009999999776482582
1414851188961412992,262.254358,51.014714,17.670000076293945,0.5409277,9.87,3.02,0.07000000029802322
4514701263178109056,286.038747,18.454108,14.970000267028809,0.5410765,5.97,2.13,0.019999999552965164
1803338707530302080,304.761997,13.452406,16.510000228881836,0.5425417,8.04,2.42,0.05999999865889549
4180486665016373248,291.007329,-17.901972,15.729999542236328,0.543414,8.85,4.25,0.03999999910593033
3133995137195786112,101.781013,7.922991,12.869999885559082,0.543827,6.01,4.28,0.019999999552965164
5156351952472426624,47.397024,-13.553149,17.34000015258789,0.5444753,9.18,2.53,0.09000000357627869
3365691133706487040,101.407386,19.495531,12.789999961853027,0.5449832,5.28,3.14,0.019999999552965164
1518619763495570816,189.564499,35.764963,17.739999771118164,0.5457885,11.31,5.17,0.11999999731779099
6880864339243882112,302.634228,-11.226756,16.25,0.5467972,7.69,2.34,0.05999999865889549
2263101526206459648,295.97221,70.078393,16.3799991607666,0.547487,10.42,6.47,0.03999999910593033
1635026674436997504,252.289348,64.798134,15.329999923706055,0.5499279,7.85,3.21,0.019999999552965164
3149605487887741056,114.168463,10.062236,16.68000030517578,0.5500375,8.19,2.04,0.07000000029802322
4344359286763179008,245.812751,-10.318832,16.3700008392334,0.5503429,7.59,2.37,0.05999999865889549
4369134204317076480,265.617588,-3.084935,15.819999694824219,0.5503698,6.31,2.1,0.07000000029802322
2915709987085138944,88.455611,-23.241664,17.1299991607666,0.5507396,8.98,2.4,0.07000000029802322
1320954648296396160,238.294139,30.420284,14.4399995803833,0.5508606,6.85,3.21,0.019999999552965164
1831777751890157824,307.828199,25.161906,17.799999237060547,0.5513963,10.18,3.12,0.10999999940395355
2556493250454847872,12.511981,7.009056,14.609999656677246,0.5515375,6.56,2.67,0.09000000357627869
3250094940790894976,58.901227,-2.508796,16.81999969482422,0.5532763,8.39,2.8,0.07999999821186066
2620534923689790080,332.032937,-7.034373,13.59000015258789,0.5540636,5.16,2.18,0.03999999910593033
3292104630092317952,75.961174,11.691153,17.559999465942383,0.5540897,10.28,4.25,0.10999999940395355
2719012884495190144,344.146101,12.904797,18.100000381469727,0.5544945,10.57,3.29,0.17000000178813934
283736779506027904,74.072723,57.676959,15.680000305175781,0.5548561,8.76,4.65,0.03999999910593033
1783318323071565184,331.909051,23.867212,17.049999237060547,0.5552798,8.32,2.01,0.07999999821186066
590432349636966784,138.215052,8.826857,17.989999771118164,0.5564836,10.34,3.19,0.14000000059604645
1843730130467298816,312.568624,25.525494,16.290000915527344,0.5565778,8.84,3.42,0.05000000074505806
3879763603381266560,149.236907,11.320008,15.550000190734863,0.558081,7.32,2.28,0.05000000074505806
1126140120069792896,152.845335,74.034848,13.119999885559082,0.5584109,5.19,2.6,0.009999999776482582
4311696438476849280,284.353812,10.257847,16.389999389648438,0.5584545,7.17,2.01,0.05000000074505806
3339581477756655872,85.02542,10.548698,13.09000015258789,0.5592357,6.15,4.15,0.019999999552965164
1692452036451305856,186.106325,75.305261,16.950000762939453,0.5592735,8.62,2.38,0.05000000074505806
1030389974598928768,131.045955,54.396384,13.199999809265137,0.5597792,6.37,4.34,0.009999999776482582
4294971973253169152,294.40639,7.210567,15.4399995803833,0.5611086,7.07,2.44,0.17000000178813934
2216209653090846464,324.996579,62.44187,17.959999084472656,0.5619324,9.71,3.08,0.10000000149011612
2110574352624294144,279.419552,40.768299,14.100000381469727,0.5621048,5.58,2.09,0.009999999776482582
1061361739683755264,179.097388,69.520003,14.619999885559082,0.564575,7.42,3.64,0.019999999552965164
1895018808849087872,333.013084,29.677279,14.510000228881836,0.5651862,5.85,2.01,0.019999999552965164
2600719452119672448,334.627629,-12.806545,17.700000762939453,0.5658534,9.57,2.36,0.12999999523162842
5041568990142221952,18.622585,-23.600938,16.979999542236328,0.5660332,9.72,3.59,0.07000000029802322
499136089549085824,76.343423,72.325051,14.4399995803833,0.5663135,5.94,2.16,0.14000000059604645
950418645619875840,104.661761,39.74882,15.59000015258789,0.5663163,9.7,6.69,0.03999999910593033
1772881896138506496,328.678024,16.647919,16.600000381469727,0.5684974,9.9,4.85,0.07000000029802322
2228230411854162688,346.40333,71.488798,16.860000610351562,0.5686272,8.35,2.36,0.05000000074505806
2463627536300086656,25.851172,-11.217735,15.350000381469727,0.5694714,7.44,2.63,0.03999999910593033
1918630855416795648,354.065102,36.495945,17.979999542236328,0.571121,9.37,2.15,0.11999999731779099
5694512527200381056,124.496713,-25.499442,13.390000343322754,0.5721022,5.84,3.14,0.009999999776482582
2165085356001635456,320.099191,49.36157,14.489999771118164,0.5723022,6.07,2.26,0.07000000029802322
3297266257364457728,63.646119,6.772747,16.809999465942383,0.5725086,8.32,2.58,0.07999999821186066
2607870061566128512,339.518198,-11.33369,13.680000305175781,0.572664,6.11,3.39,0.019999999552965164
4332083033279690880,248.593376,-10.902714,15.130000114440918,0.5727849,5.87,2.35,0.029999999329447746
6911671383740217984,318.737782,-4.888085,17.440000534057617,0.5736532,9.5,2.82,0.10999999940395355
3067174379600493056,121.581361,-5.972845,18.329999923706055,0.5740123,9.96,2.14,0.1899999976158142
2079336952408224512,297.554425,44.970178,15.869999885559082,0.5741327,8.83,3.94,0.029999999329447746
1632661728004327552,261.06761,64.296043,15.5600004196167,0.5746345,7.22,2.25,0.029999999329447746
4608808841312788608,265.402873,36.337183,13.6899995803833,0.5747523,5.68,2.53,0.009999999776482582
1017256308204979840,134.861672,51.461356,16.170000076293945,0.5756159,7.84,2.17,0.05000000074505806
4293309614771773568,288.959473,4.981617,14.699999809265137,0.5761818,6.3,2.94,0.029999999329447746
4465333397205878016,247.536349,14.770481,14.390000343322754,0.5762077,6.35,2.67,0.019999999552965164
4244531155744764160,303.878371,4.022097,16.020000457763672,0.5768231,7.43,2.07,0.05000000074505806
2863179994430719232,4.366116,31.804608,16.270000457763672,0.5769742,9.06,4.15,0.05000000074505806
1535200982957824512,188.428029,42.300143,14.300000190734863,0.5771274,6.52,2.79,0.019999999552965164
2418515742443573632,357.032559,-16.338007,14.59000015258789,0.5771887,6.89,2.88,0.029999999329447746
3123979136021691904,97.823916,2.228497,13.619999885559082,0.57782,6.38,3.66,0.09000000357627869
108122679236307840,45.310713,19.835733,14.039999961853027,0.5780232,5.75,2.61,0.019999999552965164
3429602583533686656,89.866502,25.454993,15.989999771118164,0.5795649,9.39,4.81,0.03999999910593033
181078711715731328,79.029493,32.74091,13.289999961853027,0.5796906,5.27,3.14,0.009999999776482582
5157498919194381184,42.786523,-14.571399,14.59000015258789,0.5803091,6.37,2.37,0.05000000074505806
2991129166126374912,92.474882,-17.238258,17.360000610351562,0.5803277,8.85,2.14,0.07999999821186066
4028877411835275008,182.098568,34.60143,15.770000457763672,0.5807896,7.42,2.14,0.029999999329447746
4234481409010732032,299.53956,-1.588187,17.450000762939453,0.5820652,8.99,2.65,0.10000000149011612
2028152177908852992,295.869255,27.572643,14.270000457763672,0.5837697,6.31,3.05,0.05000000074505806
3446267640755218944,83.080185,30.474479,14.420000076293945,0.5849795,5.88,2.8,0.029999999329447746
3122575265829351680,91.347476,0.49095,14.180000305175781,0.5860323,5.53,2.59,0.019999999552965164
1006982643355178368,96.60381,62.149615,14.880000114440918,0.5869306,5.86,2.04,0.029999999329447746
2860836174942891008,4.586658,30.872324,18.719999313354492,0.5869334,10.73,2.83,0.23000000417232513
6033275800631045504,255.233412,-27.901241,12.880000114440918,0.5874971,5.52,3.68,0.019999999552965164
2254341506612433024,287.719008,64.530163,18.030000686645508,0.5879371,10.54,3.4,0.10000000149011612
1953262997792558976,327.020949,38.833235,14.550000190734863,0.588081,5.9,2.14,0.10000000149011612
4187115208300918400,293.861754,-11.492495,14.449999809265137,0.5883406,7.33,4.46,0.019999999552965164
529361114448045056,11.784275,67.92075,17.190000534057617,0.5885281,7.2,2.09,0.07999999821186066
1883681125979434752,342.240397,26.622924,14.40999984741211,0.5887838,6.87,3.34,0.03999999910593033
879976951421741184,115.141552,30.749462,17.06999969482422,0.5888502,8.9,2.44,0.09000000357627869
1970024365375071744,318.916401,43.919023,15.170000076293945,0.5890503,7.86,3.49,0.029999999329447746
6893721783401814656,324.350569,-9.274008,17.75,0.5893501,9.79,2.64,0.12999999523162842
194076073028598784,80.849718,40.908368,15.850000381469727,0.5913033,7.72,2.39,0.03999999910593033
3181384187131360512,73.902756,-11.164072,15.979999542236328,0.5916511,7.67,2.44,0.03999999910593033
2418026867791254912,3.753333,-13.486823,16.690000534057617,0.5925557,8.63,2.44,0.07000000029802322
3771692124451080960,149.422681,-7.623141,14.670000076293945,0.592613,6.34,2.43,0.019999999552965164
2867916037688740736,356.555119,30.152172,13.630000114440918,0.5937709,6.15,3.57,0.019999999552965164
69577271900933760,52.94982,25.818816,16.0,0.594281,7.43,2.44,0.05000000074505806
118557177728164992,48.749967,27.266723,17.649999618530273,0.5944818,10.02,4.25,0.14000000059604645
3740460153066536704,205.895432,13.178968,13.6899995803833,0.5946103,6.39,3.51,0.019999999552965164
1716317314289522944,193.12032,77.198368,16.479999542236328,0.5951303,9.16,3.74,0.03999999910593033
3353262937165232128,103.936942,13.334422,17.649999618530273,0.5975758,9.93,2.9,0.11999999731779099
605172235015728640,135.031845,12.113971,17.65999984741211,0.5979587,9.92,2.92,0.11999999731779099
4479073238130186496,278.655917,8.538336,14.010000228881836,0.5979632,5.51,2.33,0.019999999552965164
1749422338092707712,308.916839,8.351221,15.670000076293945,0.5987028,7.13,2.2,0.03999999910593033
1813202804299851008,312.070562,18.810907,18.190000534057617,0.5991697,9.59,2.01,0.23000000417232513
378905420763294720,7.297396,37.722769,16.209999084472656,0.5998172,7.85,2.31,0.05000000074505806
4258806935544596736,282.190507,-3.013196,18.280000686645508,0.5998908,10.23,3.92,0.20999999344348907
4534024660303407488,282.446992,23.752175,13.180000305175781,0.6009681,6.13,4.08,0.09000000357627869
1833019753370141312,301.098092,22.615997,13.289999961853027,0.6009796,5.4,2.85,0.009999999776482582
1261748386681280640,227.416852,21.811538,15.569999694824219,0.6010349,8.34,3.68,0.029999999329447746
3425105954633973376,93.100871,23.047091,16.309999465942383,0.6015976,9.38,4.27,0.05999999865889549
1638555587070301696,257.489935,69.363419,17.520000457763672,0.6018486,8.99,2.12,0.07000000029802322
2801248593246935424,11.457331,19.699241,15.420000076293945,0.6021271,10.06,8.47,0.05000000074505806
2699592107534851968,324.200951,6.06233,16.170000076293945,0.6036433,8.34,2.82,0.05000000074505806
1869638163483198720,313.50322,34.866165,13.90999984741211,0.6037595,5.94,2.73,0.019999999552965164
87912281128206592,38.905794,20.137021,14.270000457763672,0.6039349,5.51,2.11,0.019999999552965164
1813301249247595776,314.026504,18.731117,14.180000305175781,0.6039688,6.17,2.69,0.019999999552965164
4490512247842346112,261.520938,8.457476,17.299999237060547,0.6041083,9.73,3.46,0.09000000357627869
996172451188376192,94.730454,54.176974,14.350000381469727,0.6044018,6.16,2.66,0.029999999329447746
4378245376138248960,255.629054,-2.442088,17.34000015258789,0.605198,8.36,2.33,0.10000000149011612
433617978356367872,44.100908,44.388327,17.850000381469727,0.6054294,9.6,2.6,0.11999999731779099
652082516362595200,126.390481,14.42534,16.510000228881836,0.6054521,8.19,2.22,0.07999999821186066
3412870005124640768,72.309998,22.34622,17.579999923706055,0.6067778,8.39,2.18,0.10999999940395355
3151056911956310016,119.964173,12.045075,15.8100004196167,0.6067871,7.42,2.11,0.03999999910593033
416432886496451328,7.389644,53.301367,15.529999732971191,0.6075436,6.9,2.04,0.029999999329447746
333023384653396864,33.442431,40.004039,18.3799991607666,0.6076404,9.94,2.11,0.18000000715255737
165794950334184320,62.520557,29.517201,13.84000015258789,0.6078439,7.9,6.49,0.05000000074505806
1745439524724157184,320.008591,10.441955,16.510000228881836,0.6086931,8.78,2.93,0.05999999865889549
2733480228428827264,339.164626,15.601934,13.5600004196167,0.6104508,5.41,2.58,0.019999999552965164
2043216243090627072,288.785942,33.208493,15.319999694824219,0.6104538,7.1,2.43,0.029999999329447746
2788224156461207936,13.75162,18.665508,14.449999809265137,0.6110877,7.47,4.34,0.019999999552965164
2469102623171068416,15.534879,-13.066895,12.930000305175781,0.6129514,7.23,7.25,0.20000000298023224
475223120396177152,62.555259,61.207239,15.850000381469727,0.6130379,7.04,2.51,0.029999999329447746
6247772381559171328,238.629282,-19.736969,16.959999084472656,0.6147486,10.81,6.2,0.07999999821186066
4090024655137062400,278.23012,-21.913944,15.75,0.6147675,7.61,2.92,0.05000000074505806
236775710171223552,52.969631,40.167993,15.020000457763672,0.6151475,7.29,3.3,0.029999999329447746
2175866720339432192,321.031989,53.753127,16.190000534057617,0.615183,10.3,6.64,0.03999999910593033
1353509847565017344,257.098456,39.963812,13.680000305175781,0.6162321,5.18,2.16,0.009999999776482582
3204408549028808576,67.194346,-4.115679,16.209999084472656,0.6175727,10.63,7.65,0.05000000074505806
1662352733842331776,202.172054,59.842751,14.020000457763672,0.6177591,6.24,3.07,0.009999999776482582
321380999622591104,17.902242,36.283161,14.5,0.6192717,6.35,2.51,0.029999999329447746
2161024893906539136,272.448598,63.545268,16.049999237060547,0.6194832,8.3,3.01,0.029999999329447746
4589113392607420672,278.231117,32.129055,15.6899995803833,0.6196111,7.22,2.13,0.03999999910593033
2166412702748641664,313.02491,46.384307,17.040000915527344,0.6205635,8.52,2.31,0.14000000059604645
4155550325433974784,279.184144,-9.160221,13.890000343322754,0.6209726,5.8,4.08,0.019999999552965164
1489682163641805440,221.054881,41.338187,12.65999984741211,0.6211313,5.83,4.3,0.009999999776482582
8082754789579008,44.446867,7.269946,16.100000381469727,0.6242655,7.69,2.67,0.05000000074505806
1893507220879105024,331.028201,28.382765,17.530000686645508,0.6248983,10.86,4.64,0.10999999940395355
971473331219245440,93.488755,51.51563,14.920000076293945,0.6265687,6.23,2.03,0.03999999910593033
3687862673594420864,198.534148,0.914796,17.770000457763672,0.627009,9.19,2.02,0.14000000059604645
970930894029879168,93.772049,49.95327,16.860000610351562,0.6273246,9.01,2.97,0.07999999821186066
1712783380838404096,200.870512,74.902441,12.960000038146973,0.6281007,5.01,2.65,0.009999999776482582
1899707229513387904,329.715518,32.65887,14.300000190734863,0.6305981,5.85,2.23,0.019999999552965164
2371498593719867136,12.970034,-15.930452,18.239999771118164,0.6311418,9.9,2.19,0.20000000298023224
4498520605208205056,271.216787,15.401311,19.329999923706055,0.6313489,9.99,1.53,0.27000001072883606
3605984452151313920,205.999179,-14.831343,16.84000015258789,0.6317418,8.96,2.77,0.07999999821186066
2183707234680670080,311.006738,54.771776,17.690000534057617,0.6318988,9.34,2.54,0.07999999821186066
3035989309260928896,119.541952,-13.217782,14.649999618530273,0.6323258,7.25,3.32,0.019999999552965164
3911151529322916608,173.928323,8.415351,14.350000381469727,0.6328329,6.21,2.35,0.019999999552965164
3400281838233824256,81.974584,17.699061,15.9399995803833,0.6329894,7.78,3.31,0.05000000074505806
1488033063702673024,220.274241,39.886122,18.100000381469727,0.635131,11.08,3.94,0.10999999940395355
1005631652801672832,93.925957,60.534696,14.520000457763672,0.6355003,6.27,2.56,0.03999999910593033
2813068137088283776,352.999563,13.462783,14.59000015258789,0.6361026,6.44,2.81,0.019999999552965164
338966382440014208,34.829679,40.663412,16.18000030517578,0.6366342,7.64,2.06,0.05999999865889549
540206972015655680,3.253934,76.821098,14.520000457763672,0.6370642,7.61,4.17,0.019999999552965164
4483976991255002368,276.777278,11.347248,14.319999694824219,0.637744,6.54,3.21,0.029999999329447746
2277582197422247424,319.757554,75.821311,17.1200008392334,0.6378935,11.07,6.17,0.05999999865889549
1996958483235237504,351.07369,55.773452,16.0,0.6383411,8.22,3.38,0.029999999329447746
2642197536140774912,359.38193,0.373057,15.170000076293945,0.638773,6.58,2.06,0.029999999329447746
4129936854144667392,250.407752,-20.862845,14.199999809265137,0.638781,5.57,2.74,0.019999999552965164
6881699761918695168,315.75202,-18.176954,15.970000267028809,0.6388721,7.57,2.43,0.03999999910593033
962489530946904064,93.301474,45.378379,16.030000686645508,0.6393148,8.15,2.82,0.03999999910593033
6823929973591119872,329.798225,-19.118217,17.770000457763672,0.6410903,9.48,2.2,0.1599999964237213
1925911233002033920,357.991153,44.227948,17.190000534057617,0.6422751,8.99,2.61,0.07999999821186066
4372338352997967616,266.424721,0.577239,15.399999618530273,0.64288,6.09,2.02,0.03999999910593033
2941316994419787648,93.366453,-20.215595,15.949999809265137,0.6455663,7.43,2.11,0.03999999910593033
2301752658456222720,289.477683,83.199362,15.779999732971191,0.6456187,10.04,7.11,0.029999999329447746
3638278173810679936,200.89691,-1.933897,17.190000534057617,0.645705,10.44,4.51,0.11999999731779099
2571789828018985472,25.371102,8.39411,14.039999961853027,0.6459668,5.93,2.6,0.07000000029802322
1770037115960497536,323.572713,13.034328,14.170000076293945,0.6461129,7.25,4.54,0.019999999552965164
999364505241709184,92.339648,58.548418,13.489999771118164,0.6462438,5.41,2.66,0.11999999731779099
3307890975662812416,67.333165,14.326869,15.300000190734863,0.6475384,6.81,2.92,0.03999999910593033
1827051776060760448,300.157059,22.559968,16.93000030517578,0.6491319,8.57,2.32,0.05999999865889549
2144801462401211264,280.715627,52.252832,19.1299991607666,0.6494763,11.15,2.65,0.23000000417232513
928037193083128576,122.895071,43.042014,13.619999885559082,0.649523,7.81,6.9,0.019999999552965164
4609535893377927040,269.554018,36.59904,17.360000610351562,0.6496244,8.98,2.17,0.05999999865889549
4546978457760552064,260.08179,16.174708,14.229999542236328,0.6500731,5.78,2.27,0.019999999552965164
4025321625590489344,173.198024,32.71578,16.93000030517578,0.6500881,10.1,4.29,0.07999999821186066
1378759066945000832,242.743834,37.948026,14.100000381469727,0.6507003,6.3,2.82,0.10999999940395355
3937990715533389952,197.67468,17.939073,14.5,0.6528767,6.09,2.08,0.019999999552965164
2700821159671042560,327.354697,7.392731,15.050000190734863,0.6534282,7.74,3.66,0.05000000074505806
4168174058930606336,263.779857,-9.020132,15.970000267028809,0.6543083,8.0,4.25,0.05000000074505806
593263523358915840,142.300125,12.576598,18.649999618530273,0.65439,10.6,2.46,0.23000000417232513
4535631841366060672,278.158698,23.957401,16.860000610351562,0.6544232,8.59,2.48,0.05000000074505806
244699271998455168,54.45627,45.100156,13.3100004196167,0.6546702,5.02,2.66,0.019999999552965164
429754221484294400,3.361173,61.937905,17.520000457763672,0.656821,8.42,2.29,0.09000000357627869
2185501667712062848,301.774074,54.00966,19.020000457763672,0.6589066,10.43,2.31,0.20999999344348907
3165292082841536256,113.20071,14.519864,13.84000015258789,0.6592926,6.63,3.61,0.019999999552965164
3152807192733966208,106.022495,5.546409,15.65999984741211,0.6613053,7.91,2.83,0.05000000074505806
3970227125147443328,167.843489,15.383775,17.540000915527344,0.6623317,10.17,3.35,0.36000001430511475
3005560909073317632,91.34386,-8.796782,15.600000381469727,0.6629609,9.55,6.16,0.03999999910593033
4179269917959664384,270.323974,-0.324733,15.34000015258789,0.6642201,8.06,4.41,0.029999999329447746
4264858102128797312,289.137982,1.768017,18.270000457763672,0.6648697,10.21,3.33,0.27000001072883606
5745920605661635712,139.103457,-6.753697,14.800000190734863,0.6649603,6.41,2.24,0.019999999552965164
2764161099674323072,352.524567,11.311355,17.899999618530273,0.6658185,9.24,2.03,0.15000000596046448
1192272342868162176,240.15979,15.107666,13.960000038146973,0.6661015,5.64,2.32,0.019999999552965164
2880066324074761088,0.039455,36.027595,17.540000915527344,0.6664205,8.73,2.1,0.10000000149011612
4377130913728709120,265.21061,3.512712,18.200000762939453,0.6664254,9.43,2.27,0.1899999976158142
4553294151333242368,262.407249,17.921558,19.389999389648438,0.6669385,10.13,1.55,0.30000001192092896
974874700503797760,109.019543,46.981721,16.940000534057617,0.6674983,8.48,2.35,0.07000000029802322
2604576470190583296,340.527238,-12.125538,14.699999809265137,0.6676223,6.02,2.05,0.029999999329447746
1833273671831508608,300.293066,23.071164,14.279999732971191,0.6688596,7.84,5.15,0.019999999552965164
4419579385478032256,226.415039,0.020022,16.450000762939453,0.6705794,9.2,3.85,0.05999999865889549
35583189867836672,45.324003,17.907467,17.6200008392334,0.6706072,8.87,2.13,0.12999999523162842
6313477306645273344,223.70545,-10.996784,13.069999694824219,0.6706807,7.39,7.39,0.019999999552965164
3174171081615930496,69.868859,-14.127675,17.6299991607666,0.6709813,9.41,3.23,0.10000000149011612
4413936451286478208,229.798081,-3.251826,17.780000686645508,0.6714334,9.83,3.04,0.11999999731779099
196160540914556672,86.709654,43.752877,15.84000015258789,0.6716524,9.6,5.67,0.05000000074505806
1848167072202656640,320.739204,27.40351,15.09000015258789,0.6720521,7.95,3.88,0.029999999329447746
4175459830990795136,268.810672,-5.311617,17.350000381469727,0.6758618,7.63,2.36,0.09000000357627869
2186614309064550656,307.670943,55.434666,13.470000267028809,0.6766132,7.68,6.96,0.009999999776482582
250939618963185152,60.495223,51.395068,13.399999618530273,0.6776204,5.27,2.62,0.029999999329447746
1669757429259158784,218.033866,65.722543,17.59000015258789,0.6779495,11.3,5.56,0.07999999821186066
3865430919557362432,162.019712,7.050899,17.030000686645508,0.6803117,8.82,2.37,0.07000000029802322
2741477526254291584,4.690896,5.459944,14.210000038146973,0.6820718,5.89,2.31,0.019999999552965164
257027713624491520,66.078289,46.382185,14.239999771118164,0.6823565,6.31,3.63,0.019999999552965164
4519408955312546816,287.536582,20.082839,16.350000381469727,0.6828587,7.11,2.25,0.03999999910593033
997089095992730368,91.982251,55.37602,14.319999694824219,0.6838836,6.55,3.21,0.019999999552965164
183750524970839296,80.354759,35.543859,16.1200008392334,0.685052,8.27,3.25,0.05000000074505806
2177540761160451712,323.263427,55.161066,16.549999237060547,0.6859506,8.05,2.75,0.05000000074505806
3044348827446064896,118.366425,-5.392737,15.380000114440918,0.6868217,7.6,2.85,0.029999999329447746
1635043678211519104,251.895847,65.062717,18.809999465942383,0.6871447,11.42,3.62,0.15000000596046448
1488946036310653568,221.979783,40.980087,19.219999313354492,0.6873335,10.51,1.81,0.20999999344348907
5741682675531158656,144.230246,-8.626477,16.559999465942383,0.6892648,9.91,4.67,0.05999999865889549
124626069595642496,52.494811,32.613643,18.3799991607666,0.6896504,10.03,3.35,0.20000000298023224
389763682205637248,12.024617,46.574807,15.130000114440918,0.6897733,6.94,2.43,0.03999999910593033
255823851474010240,72.886753,48.412374,16.90999984741211,0.6903981,8.07,2.17,0.07000000029802322
1500461157165243648,207.453473,41.843905,13.729999542236328,0.6905245,5.78,2.56,0.009999999776482582
3222717513574964608,83.628323,1.311547,14.609999656677246,0.6910408,5.75,2.16,0.019999999552965164
4407874774965260544,246.376291,0.885286,14.779999732971191,0.6913083,6.23,2.22,0.029999999329447746
1766174634690801152,328.535183,12.082878,13.779999732971191,0.6918598,5.28,2.2,0.019999999552965164
416689622460066944,13.132492,52.085739,14.989999771118164,0.6939588,6.92,2.75,0.029999999329447746
217038647520683008,56.864141,32.455715,13.220000267028809,0.6945048,6.74,5.31,0.019999999552965164
4417233336902015744,231.911786,-0.041333,14.119999885559082,0.6951735,5.45,2.04,0.019999999552965164
2061827264117766016,301.429148,38.338735,15.40999984741211,0.6963157,7.15,2.58,0.03999999910593033
1164145319303191808,230.632704,8.99617,14.010000228881836,0.6969843,5.73,2.32,0.019999999552965164
4087862912149277952,287.611471,-17.470909,14.640000343322754,0.6970559,5.78,2.03,0.029999999329447746
1839943270685899520,318.507453,23.320314,18.100000381469727,0.69789,9.49,2.08,0.18000000715255737
4451373688343404672,241.642076,8.081189,16.959999084472656,0.6992285,9.03,2.84,0.07000000029802322
5756920669741803136,134.495688,-7.250642,17.510000228881836,0.6999672,9.05,2.19,0.12999999523162842
3133633913266428672,100.499724,7.424213,16.690000534057617,0.7003464,8.06,2.2,0.07999999821186066
3362843707826502784,110.793121,19.533174,14.819999694824219,0.7008658,6.73,2.5,0.1899999976158142
2211330093502995840,341.323244,64.258583,12.899999618530273,0.7018311,5.96,4.39,0.009999999776482582
2289864292060716800,293.545951,77.02478,14.25,0.7019776,5.92,2.42,0.009999999776482582
1956964709844409344,335.526026,39.718508,16.18000030517578,0.7020951,8.44,3.19,0.03999999910593033
1972607599214895360,326.31787,42.352166,16.860000610351562,0.7021481,8.19,2.23,0.05000000074505806
1001566788376468480,101.065655,58.103836,18.75,0.7031668,10.49,2.38,0.2800000011920929
1988182005321651968,337.371258,49.960243,17.6200008392334,0.7040953,9.06,2.1,0.09000000357627869
409371479222880384,25.747701,55.208943,16.809999465942383,0.7043818,8.85,2.88,0.05999999865889549
3038756883103354752,121.674599,-8.984371,16.0,0.7046446,9.94,6.12,0.05000000074505806
6890223416575527424,315.618158,-10.312895,14.289999961853027,0.7046635,7.01,3.64,0.019999999552965164
4235659162062703104,300.658218,-2.070445,16.329999923706055,0.7047485,7.43,3.01,0.05000000074505806
3661182993882255232,210.726815,1.03105,15.710000038146973,0.7054254,7.12,2.03,0.03999999910593033
2126862998917377792,290.557091,43.987177,15.130000114440918,0.7064271,6.97,2.41,0.03999999910593033
3187367664986838144,74.353489,-6.569202,16.68000030517578,0.7069474,8.99,2.96,0.05999999865889549
4262856883549149184,290.461023,-1.162267,13.229999542236328,0.7070615,5.48,3.34,0.019999999552965164
4184963842007989120,291.178841,-13.420733,14.489999771118164,0.7076721,6.23,2.62,0.029999999329447746
1302367163711257216,246.626832,24.809993,16.739999771118164,0.7091298,8.21,2.18,0.05000000074505806
128029642199459968,39.806923,28.760216,17.0,0.7099404,8.45,2.62,0.07999999821186066
2636600953235145856,345.097726,-3.819582,13.84000015258789,0.7103088,7.45,5.38,0.019999999552965164
1107703302938106624,90.710514,71.0568,14.899999618530273,0.7109767,6.7,2.77,0.019999999552965164
1850730446124082304,322.662858,31.230509,16.8700008392334,0.7122314,8.42,2.44,0.07000000029802322
565428119488911488,21.136345,79.819833,16.329999923706055,0.7124572,9.53,4.4,0.03999999910593033
1946953690837844608,325.537536,33.177432,16.93000030517578,0.7163297,8.49,2.32,0.05999999865889549
1023231501066579840,140.238167,54.66175,13.369999885559082,0.7174603,5.1,2.23,0.009999999776482582
6899754120805381376,309.695383,-13.140839,14.25,0.7179968,6.49,3.02,0.019999999552965164
2478889066931244928,23.022319,-6.067623,15.59000015258789,0.7181046,11.08,12.53,0.03999999910593033
4222885237830456832,306.099769,-2.362452,14.489999771118164,0.7191282,6.83,3.11,0.1599999964237213
6323221827230298752,220.100032,-13.489527,16.809999465942383,0.7198152,8.92,3.0,0.09000000357627869
138545513143202048,46.587697,35.020936,14.819999694824219,0.721409,6.8,3.01,0.03999999910593033
125832547385764608,50.020002,33.79584,16.049999237060547,0.7218094,7.4,2.35,0.05000000074505806
3197562130642152192,67.379918,-9.407846,15.109999656677246,0.7224262,7.83,3.52,0.029999999329447746
2263333385720835712,295.502895,71.424726,14.399999618530273,0.723096,7.38,3.94,0.009999999776482582
4542844946875830784,262.318908,14.807028,16.280000686645508,0.7235725,8.19,2.67,0.03999999910593033
6916458794806912384,313.929995,-2.992968,14.65999984741211,0.7249166,7.45,3.63,0.07000000029802322
1719223834622076800,200.774077,82.27099,18.06999969482422,0.7254358,9.72,2.44,0.09000000357627869
2012638614258646272,355.502809,61.140061,15.010000228881836,0.7259945,5.88,2.24,0.029999999329447746
3457241076039449088,91.922731,38.362432,14.859999656677246,0.7265058,7.63,3.63,0.03999999910593033
4550792594879104384,264.876156,18.784102,13.8100004196167,0.7274201,5.91,2.83,0.009999999776482582
907830230948640384,122.810628,36.981354,13.960000038146973,0.7280737,9.33,11.88,0.019999999552965164
1080037322639292416,162.807149,74.836004,16.950000762939453,0.7283835,11.89,9.73,0.07000000029802322
1808529815472947968,303.215506,15.596425,14.020000457763672,0.7301823,5.78,2.43,0.019999999552965164
1705557321701331584,260.847635,78.476924,16.56999969482422,0.7318546,8.25,2.37,0.03999999910593033
1409090160348648320,254.226176,48.566997,16.110000610351562,0.7322184,7.57,2.03,0.029999999329447746
1552597799531137792,203.617811,49.449791,14.369999885559082,0.7331325,6.73,2.98,0.019999999552965164
373182359661775488,17.565134,42.721892,15.84000015258789,0.735044,7.91,2.66,0.05000000074505806
5612447590643187200,113.408105,-26.936636,12.630000114440918,0.7356516,5.07,3.07,0.009999999776482582
3059064892934461056,111.109164,-3.730389,18.799999237060547,0.7365555,10.02,1.82,0.23000000417232513
1651851023407506176,260.15781,72.056577,17.989999771118164,0.7368123,9.88,2.57,0.09000000357627869
6895391189945667456,316.734177,-10.700189,13.199999809265137,0.7370989,5.96,3.61,0.009999999776482582
1470878521941968128,205.243056,34.745348,17.770000457763672,0.738887,9.51,2.23,0.10999999940395355
3339135484055676544,82.283266,11.280659,18.479999542236328,0.7399238,9.93,2.48,0.2199999988079071
302043682466039552,24.503274,28.287571,13.239999771118164,0.7399768,5.57,3.27,0.009999999776482582
4524130812302230144,278.914272,18.413862,16.850000381469727,0.7407423,8.04,2.25,0.07999999821186066
1957971896855111808,333.142013,40.795674,16.389999389648438,0.7412298,7.76,2.03,0.03999999910593033
4255559012554594048,284.580919,-3.686102,15.359999656677246,0.7415736,5.21,2.29,0.03999999910593033
1300433191477682560,248.678098,23.549802,14.279999732971191,0.7418401,5.98,2.38,0.019999999552965164
1320191308052696832,240.159821,29.108686,18.040000915527344,0.7421377,9.53,2.18,0.11999999731779099
2261234555461536384,290.632758,68.143334,13.989999771118164,0.7427946,7.08,4.15,0.019999999552965164
2982450892644470656,80.015498,-16.335523,14.010000228881836,0.7446898,6.57,3.54,0.019999999552965164
1732127466862936064,317.478137,3.952768,16.350000381469727,0.7449612,9.25,4.05,0.05999999865889549
2266745135940585984,272.701145,72.102619,18.899999618530273,0.7455625,10.48,2.22,0.1599999964237213
3661524216148792448,205.005887,-1.704092,17.649999618530273,0.745862,10.59,3.96,0.12999999523162842
357504526442151040,28.608928,48.714267,15.989999771118164,0.7473019,8.44,3.73,0.07000000029802322
1748258023999144960,310.212804,6.971778,12.649999618530273,0.7476217,6.22,5.23,0.019999999552965164
4327689522255320320,249.934406,-13.556112,16.200000762939453,0.7476291,6.57,2.1,0.05000000074505806
2035379164753758336,297.457447,34.111381,15.539999961853027,0.7481123,8.19,3.43,0.03999999910593033
3159207866531613440,103.817927,11.264857,14.539999961853027,0.7488601,6.25,2.22,0.019999999552965164
2018020212611610368,291.76288,21.066466,15.989999771118164,0.7488665,5.31,2.04,0.03999999910593033
4231084399118440576,305.962292,1.796746,18.1299991607666,0.7488736,9.57,2.01,0.15000000596046448
4338975459357492736,250.014658,-8.539696,13.079999923706055,0.7494736,5.41,4.64,0.019999999552965164
3268292854661566592,51.122929,2.438043,14.539999961853027,0.7497468,6.53,2.75,0.019999999552965164
3102832538123593344,103.336753,-3.18504,13.079999923706055,0.751152,5.63,3.28,0.009999999776482582
1749045583561871232,307.717443,7.977669,15.859999656677246,0.7515003,7.57,2.41,0.03999999910593033
4024871031981518464,175.300944,32.898554,14.5600004196167,0.7516667,6.91,3.03,0.029999999329447746
1202226565230766976,244.65539,20.733792,15.729999542236328,0.7545957,7.22,2.17,0.029999999329447746
402244822807614208,14.061533,47.872673,17.0,0.7557001,8.78,2.41,0.07000000029802322
4362037475233184128,260.681489,-6.287618,17.049999237060547,0.7558622,7.35,2.67,0.1599999964237213
5182013316914073344,49.342659,-5.343146,16.610000610351562,0.7572565,8.92,3.18,0.09000000357627869
3611779737423035776,202.54645,-10.292905,13.819999694824219,0.7592042,6.11,3.07,0.019999999552965164
5667484435433244800,152.440394,-20.446253,16.729999542236328,0.7592768,8.59,2.45,0.10000000149011612
2257370493644677632,277.232384,67.150811,14.260000228881836,0.7618023,5.56,2.01,0.009999999776482582
214738885809120256,89.523149,51.611198,15.8100004196167,0.7624496,7.76,2.85,0.03999999910593033
6844525033265294464,325.923417,-12.192084,15.069999694824219,0.763218,7.56,3.31,0.05999999865889549
264247592305102592,88.985775,54.387651,15.600000381469727,0.7636054,9.32,5.55,0.03999999910593033
2189220426498549376,315.638222,56.601087,14.949999809265137,0.7647776,5.06,2.32,0.019999999552965164
2342836769420718592,12.06681,-26.907712,16.260000228881836,0.7651755,8.93,3.61,0.05000000074505806
1283791876830966144,217.102077,28.951915,15.149999618530273,0.7651767,7.53,3.16,0.029999999329447746
4407717922758783872,244.951892,0.094018,17.1200008392334,0.7659638,8.32,2.04,0.07000000029802322
2343515305533960704,9.334247,-26.535209,14.479999542236328,0.767399,6.25,2.26,0.029999999329447746
4299765397250937472,301.707924,10.248897,16.540000915527344,0.7674181,8.38,2.52,0.05999999865889549
1967784316585101952,324.50459,43.927073,17.729999542236328,0.7698256,9.83,2.94,0.07999999821186066
4108790879097024768,256.387477,-27.091503,16.809999465942383,0.7701841,8.05,2.15,0.07999999821186066
3135552522396490624,114.275721,3.042401,18.110000610351562,0.7718306,10.07,2.54,0.18000000715255737
977655949525457408,105.64967,46.603155,16.84000015258789,0.7721072,9.59,3.57,0.07000000029802322
4356609804803017728,243.123953,-4.239144,14.609999656677246,0.7721214,5.8,2.15,0.029999999329447746
5618829224848002944,113.703952,-22.888144,13.829999923706055,0.7726959,6.02,2.8,0.009999999776482582
1934975920397897984,346.467349,44.554961,14.75,0.7727871,6.05,2.18,0.029999999329447746
1778228546306361856,333.40919,19.729159,15.880000114440918,0.7732946,8.04,2.8,0.03999999910593033
1628422835801434368,241.839025,61.920479,14.079999923706055,0.7735267,8.65,8.22,0.009999999776482582
1983426484392806912,340.700139,46.241522,17.670000076293945,0.7737173,9.0,2.29,0.14000000059604645
3796679621408925952,172.176014,-1.709474,15.880000114440918,0.7739978,7.43,2.05,0.03999999910593033
3292692563870771584,70.302811,9.505293,16.690000534057617,0.7748593,8.93,3.39,0.05999999865889549
228350629306551680,65.143211,41.664079,18.420000076293945,0.77562,9.17,2.15,0.2199999988079071
2725365317219523712,330.211726,9.220408,13.550000190734863,0.7764793,5.58,2.78,0.019999999552965164
6263554359148416256,238.275042,-14.620865,14.140000343322754,0.7771118,7.06,4.61,0.029999999329447746
319039727050155776,22.971293,36.085899,13.510000228881836,0.7772613,5.55,2.7,0.019999999552965164
3212187490716408320,77.435299,-3.722635,15.069999694824219,0.7777686,6.74,2.39,0.029999999329447746
2203448897238674816,326.491371,59.754995,17.149999618530273,0.7779537,9.0,3.06,0.05999999865889549
2060845709440098304,303.733685,37.581032,18.459999084472656,0.778749,10.46,2.7,0.1599999964237213
999571316507940096,91.473785,58.831354,16.649999618530273,0.7795475,8.08,2.18,0.07999999821186066
281264561970794112,77.474494,58.622602,17.09000015258789,0.7796581,9.57,3.89,0.09000000357627869
3373797558060356352,94.616889,18.647323,14.829999923706055,0.7799902,6.54,2.34,0.05000000074505806
3270520224703338624,57.313917,2.465703,13.15999984741211,0.7810469,6.99,6.54,0.6100000143051147
995449178695296512,96.964615,52.452553,15.1899995803833,0.7812311,6.77,2.28,0.029999999329447746
1905843084211328512,337.072799,36.012352,17.950000762939453,0.7826375,9.78,2.55,0.12999999523162842
1006430207481331200,91.994233,62.429983,16.049999237060547,0.7828388,7.19,2.02,0.03999999910593033
1935890641053855104,344.605933,45.731666,18.450000762939453,0.7832682,9.52,2.12,0.14000000059604645
1715522878482948736,214.457347,79.603752,17.959999084472656,0.7836122,9.73,2.39,0.10000000149011612
4341534568375756928,242.376589,-13.709227,17.25,0.7836517,8.64,2.55,0.09000000357627869
533853512795750016,27.156037,70.643849,16.5,0.7858928,8.04,2.6,0.05000000074505806
3314884861752950912,90.207257,1.241476,15.470000267028809,0.78616,8.55,4.16,0.029999999329447746
5146815548823325056,34.938565,-14.519897,17.559999465942383,0.7863558,10.0,3.09,0.10999999940395355
528200335104478464,5.26866,66.096951,19.0,0.7868623,10.33,2.32,0.20999999344348907
2837061989066462976,342.006538,23.1682,16.31999969482422,0.7874216,8.31,2.87,0.05000000074505806
4172126283533911296,269.669957,-6.367175,18.059999465942383,0.7874649,8.08,2.05,0.14000000059604645
2189741595011257472,317.060307,57.654705,17.25,0.787616,9.07,2.81,0.07000000029802322
546547683774186624,34.46947,73.277475,17.010000228881836,0.7886508,9.45,3.76,0.05999999865889549
6281927885638018944,220.711705,-18.735415,17.09000015258789,0.7887349,8.64,2.26,0.07999999821186066
2498213602264745600,42.728087,0.170744,15.479999542236328,0.7894592,7.93,3.35,0.029999999329447746
2185028293601203200,306.147911,54.291941,18.1299991607666,0.7899162,10.85,3.57,0.10999999940395355
1921649564588782592,357.812256,41.349829,16.190000534057617,0.790748,7.49,2.12,0.05000000074505806
4571249249231595136,255.455506,22.782025,15.109999656677246,0.7914218,6.89,2.46,0.019999999552965164
3306086604066163968,67.214813,11.063125,17.40999984741211,0.7923758,8.38,2.09,0.10999999940395355
2248111059551402880,301.97888,66.622817,16.329999923706055,0.7928864,9.82,4.99,0.03999999910593033
289544876662465664,22.427175,22.050692,13.9399995803833,0.7953443,5.72,2.53,0.019999999552965164
3806165078156736000,161.939942,-0.490935,14.15999984741211,0.7953799,7.0,3.71,0.019999999552965164
2845911197948903168,349.533471,28.636747,18.299999237060547,0.7961782,10.08,2.66,0.17000000178813934
1993112009304308224,355.569254,53.181355,18.579999923706055,0.7962082,10.16,2.53,0.17000000178813934
279061896583739136,69.965554,59.304526,15.819999694824219,0.7964695,6.62,2.12,0.03999999910593033
1927317169077183744,357.777601,46.558285,13.800000190734863,0.7974445,7.23,4.88,0.05999999865889549
4534756630113991296,284.923824,25.847806,16.489999771118164,0.7976743,8.38,3.07,0.03999999910593033
1731511740352263680,314.853339,3.79935,16.190000534057617,0.7982297,8.38,3.18,0.05000000074505806
3161055660244988416,106.391006,12.639807,13.079999923706055,0.7982544,6.23,4.29,0.029999999329447746
1421633045400737152,269.483954,57.365192,14.220000267028809,0.7984928,6.04,2.45,0.009999999776482582
1383831354601726080,237.342722,41.215241,14.449999809265137,0.7993321,6.98,3.36,0.2800000011920929
3167553572101762176,107.713011,14.710331,16.860000610351562,0.8011453,8.29,2.08,0.15000000596046448
1407535034294284032,253.281744,46.129484,18.309999465942383,0.8016943,11.4,4.37,0.10999999940395355
783978526776035200,168.486859,43.05696,15.239999771118164,0.8022511,8.38,4.23,0.029999999329447746
4473515138108224512,265.039776,4.671665,15.640000343322754,0.8035011,6.81,2.26,0.029999999329447746
6842372253923211904,322.570993,-14.009081,15.989999771118164,0.8045118,8.43,3.42,0.05000000074505806
2927025920247412864,102.07372,-20.593334,14.989999771118164,0.8063621,7.39,3.06,0.12999999523162842
4388344905835396864,259.615721,3.186969,14.069999694824219,0.8064849,6.5,3.57,0.019999999552965164
1237847576578193408,220.925877,20.223389,18.270000457763672,0.8076991,9.79,2.01,0.1899999976158142
957845434348599936,100.110071,42.220506,15.0,0.8088684,6.51,2.19,0.029999999329447746
3131019927450793600,99.856962,5.241765,14.380000114440918,0.8093274,7.14,3.57,0.019999999552965164
4553202552567801472,261.912929,17.689753,15.210000038146973,0.8107156,6.87,2.38,0.05999999865889549
2513013303652414592,33.649403,0.107863,17.34000015258789,0.8108107,9.04,2.41,0.10000000149011612
238723529378607872,47.704899,39.306919,15.600000381469727,0.810836,6.87,2.03,0.05000000074505806
1968808576082768640,319.882937,41.651952,18.219999313354492,0.8126213,11.28,4.1,0.10000000149011612
4534631698104247040,284.414145,25.543511,14.3100004196167,0.8129046,5.48,2.14,0.019999999552965164
1913671198980923136,352.586148,37.300974,15.050000190734863,0.8151176,9.86,9.17,0.029999999329447746
5764233586001961728,136.332832,-1.139914,16.510000228881836,0.8162872,8.41,2.43,0.07000000029802322
2721289388960510080,333.089551,8.121742,18.90999984741211,0.8174259,10.63,2.36,0.33000001311302185
4235652938649955584,301.121203,-1.962952,18.15999984741211,0.8180319,8.87,2.19,0.1599999964237213
4285426902327670016,281.808049,6.115562,18.56999969482422,0.8183598,9.25,2.24,0.1899999976158142
4337812760171461632,251.033859,-10.075679,16.729999542236328,0.8184276,7.21,2.12,0.07999999821186066
2134841497667602560,295.163467,49.481774,18.59000015258789,0.8190117,10.0,2.03,0.11999999731779099
431081782994179968,7.493608,63.622134,14.529999732971191,0.8190232,7.13,3.83,0.019999999552965164
4048693149693341824,278.13259,-27.843545,16.209999084472656,0.8199746,7.27,2.14,0.09000000357627869
3816097860043920384,164.566488,4.850648,16.020000457763672,0.8200481,7.79,2.29,0.05000000074505806
4363468416599593856,261.87597,-4.239203,17.510000228881836,0.821361,8.04,2.89,0.09000000357627869
1200065195951820032,241.117901,18.692735,18.149999618530273,0.8221981,10.49,3.27,0.12999999523162842
1819344268236901632,309.462267,23.872858,13.979999542236328,0.8232962,5.52,2.16,0.019999999552965164
4106369994992128384,280.172651,-12.232022,17.030000686645508,0.8242954,8.2,3.19,0.07999999821186066
1958011513633118976,332.888973,40.69757,14.020000457763672,0.8248408,5.59,2.18,0.009999999776482582
1949381068910964480,327.46002,36.181644,13.460000038146973,0.8263658,5.16,2.52,0.009999999776482582
3232998393971831296,72.04018,3.296721,15.0600004196167,0.8271346,7.55,3.48,0.029999999329447746
356456176464490368,30.794228,47.508429,14.109999656677246,0.8274753,6.48,3.31,0.019999999552965164
4570906167243391488,260.884539,25.881774,15.75,0.8282884,7.29,2.16,0.029999999329447746
346036757603641984,28.430408,42.099618,16.84000015258789,0.8316516,9.29,3.24,0.07000000029802322
434105543045318528,44.680055,45.491263,12.890000343322754,0.8325068,5.06,3.79,0.019999999552965164
2187004051575595392,306.687471,56.632191,14.15999984741211,0.8329044,6.16,2.62,0.18000000715255737
3447933052976699520,84.30831,31.566555,18.040000915527344,0.8332866,8.92,2.06,0.17000000178813934
2093493302050253568,282.330518,36.03366,13.279999732971191,0.8336729,5.35,2.77,0.009999999776482582
4450314996084355456,244.165578,7.16069,15.8100004196167,0.8340645,7.75,2.49,0.05999999865889549
3278700110176016640,67.32287,0.496007,17.010000228881836,0.8362152,8.66,2.39,0.10999999940395355
1802217587925619456,305.530867,11.884159,15.739999771118164,0.8366429,7.05,2.06,0.03999999910593033
1919110105045520640,355.867262,37.528759,17.149999618530273,0.8370029,8.67,2.52,0.07999999821186066
3392318865786488960,77.180597,15.265464,15.970000267028809,0.8371729,7.77,2.99,0.03999999910593033
666522613024979968,129.230373,24.377072,15.140000343322754,0.8382351,7.51,3.12,0.029999999329447746
3045322097099391616,108.071102,-12.141238,16.5,0.8382873,7.97,2.24,0.05000000074505806
266215164068686592,77.675005,53.471514,17.219999313354492,0.8388388,7.99,2.03,0.07999999821186066
1088841902516633856,112.044398,62.864305,16.81999969482422,0.8399672,10.13,4.72,0.07000000029802322
3775667580539947136,155.689164,-6.396461,15.670000076293945,0.8405472,7.43,2.26,0.03999999910593033
2134130525958521088,284.404113,52.392994,18.579999923706055,0.8410793,10.07,2.1,0.14000000059604645
5761703923279886080,131.275864,-4.113706,13.899999618530273,0.8419555,6.88,3.97,0.019999999552965164
284218876698549376,76.581875,59.987177,18.479999542236328,0.8422622,8.53,2.06,0.1899999976158142
4000610372339213056,177.79383,21.601889,16.940000534057617,0.843066,9.18,2.8,0.09000000357627869
1966622098432513152,325.204068,41.878189,15.399999618530273,0.8437005,7.38,2.96,0.019999999552965164
886407827430438912,107.906343,29.927074,12.979999542236328,0.843737,6.5,5.15,0.03999999910593033
1829542650911231872,304.569866,22.764346,17.040000915527344,0.8440438,8.44,2.05,0.07000000029802322
1231292670505778048,211.146612,15.44314,14.649999618530273,0.8442701,6.43,2.28,0.019999999552965164
6446647127565056,42.859531,6.199108,13.34000015258789,0.8445893,7.35,6.33,0.019999999552965164
166948819068205696,58.303033,28.529201,14.050000190734863,0.8465084,7.58,5.89,0.05000000074505806
3850613660343381120,143.862081,2.772408,16.260000228881836,0.8466309,7.7,2.04,0.05999999865889549
3183168419625764864,75.32848,-9.447869,17.780000686645508,0.8469581,9.42,2.47,0.10999999940395355
2054677341833519872,305.715309,33.564153,16.770000457763672,0.8470106,9.85,4.15,0.17000000178813934
2358879228185753472,15.593374,-17.310836,13.949999809265137,0.847068,7.79,5.86,0.15000000596046448
931565113579707520,123.353026,48.560943,16.399999618530273,0.8471351,7.82,2.04,0.05999999865889549
2253253093179707904,282.220688,63.384465,18.440000534057617,0.8477268,10.4,2.68,0.12999999523162842
553290507550191232,77.703096,79.115077,16.010000228881836,0.8489959,8.47,3.41,0.03999999910593033
4349532798211892864,241.399975,-7.34337,13.680000305175781,0.8491685,5.69,3.19,0.019999999552965164
1274425652671116928,234.006308,32.108702,14.619999885559082,0.8492312,6.91,2.96,0.019999999552965164
513701904202066688,34.791962,61.473605,15.670000076293945,0.8493264,6.19,2.09,0.09000000357627869
4346105551749009024,238.893115,-10.968574,15.520000457763672,0.8497284,7.14,2.86,0.03999999910593033
4278716896403085312,280.704169,0.93997,15.579999923706055,0.8504048,5.36,2.64,0.05000000074505806
884391628047563648,105.377836,28.471321,16.6200008392334,0.8507941,9.86,4.47,0.07000000029802322
6903774725589473280,311.983356,-8.560125,15.15999984741211,0.8512948,6.95,2.5,0.11999999731779099
2039060600228572800,288.557144,29.317401,17.920000076293945,0.8514844,9.44,2.24,0.10000000149011612
1368241340575565952,266.077451,51.677759,17.399999618530273,0.8524697,9.33,2.66,0.07000000029802322
140450039080338048,44.426371,36.213971,13.890000343322754,0.8525544,6.01,3.05,0.019999999552965164
1789611652751530240,316.467417,20.545948,13.460000038146973,0.8530106,5.69,3.26,0.009999999776482582
3452456065856186496,92.679752,34.647143,12.720000267028809,0.8540285,7.21,7.94,0.019999999552965164
6897102854672378112,317.330626,-8.043671,14.930000305175781,0.854306,7.92,4.12,0.029999999329447746
1452569866633065600,211.512347,28.194773,15.260000228881836,0.8564838,6.89,2.13,0.029999999329447746
456184561167148544,32.997059,54.276755,14.460000038146973,0.857789,5.97,2.28,0.019999999552965164
2045881145732811264,291.263492,32.461349,16.670000076293945,0.8588476,8.09,2.14,0.05000000074505806
4334077409934864512,251.977632,-11.28046,17.440000534057617,0.8592328,8.03,2.45,0.10000000149011612
4525843336021481344,277.788873,20.331043,15.90999984741211,0.8611808,7.11,2.15,0.029999999329447746
2098233979573493632,281.390223,39.835873,16.219999313354492,0.861919,9.33,4.19,0.029999999329447746
4460222145605879168,246.019155,12.763858,15.319999694824219,0.8621757,6.66,2.02,0.03999999910593033
3434417860345847168,98.455336,28.732145,15.449999809265137,0.8623641,7.13,2.33,0.029999999329447746
1837423503582631552,303.255495,29.411635,16.8700008392334,0.86317,9.37,3.23,0.05999999865889549
5764549867394071936,134.900799,-0.58478,16.540000915527344,0.863464,8.18,2.14,0.10000000149011612
2996635206821977600,87.692217,-13.74024,15.930000305175781,0.8641977,7.65,2.44,0.03999999910593033
4428791540572858880,233.861348,5.512373,14.319999694824219,0.8642775,6.59,2.99,0.019999999552965164
2693071801718763520,320.852074,4.242523,13.460000038146973,0.8665576,5.27,2.6,0.009999999776482582
1808857401210987520,304.90788,16.464792,14.829999923706055,0.8669592,6.82,2.55,0.029999999329447746
2809878007178281344,12.117184,28.555515,14.449999809265137,0.8673581,5.82,2.05,0.029999999329447746
393936461973660544,1.55481,50.080748,14.880000114440918,0.8682253,6.84,2.56,0.019999999552965164
1424706077321047808,244.186639,51.632878,15.260000228881836,0.8682768,7.11,2.35,0.03999999910593033
3344116963223269888,93.769198,13.174501,14.380000114440918,0.8692751,6.25,2.43,0.029999999329447746
3218304726736279936,87.315859,-0.531542,16.309999465942383,0.8692931,8.01,2.61,0.05000000074505806
1096049201238750976,114.195458,67.592022,15.699999809265137,0.8710841,9.21,5.04,0.029999999329447746
3430751809403410816,88.73192,27.098412,18.5,0.8721757,9.62,2.14,0.1899999976158142
2254061582122141312,289.993328,63.705709,15.75,0.8732512,7.52,2.42,0.03999999910593033
447695884722751232,50.018791,55.366545,15.84000015258789,0.873572,7.25,3.26,0.03999999910593033
3006513945137404288,94.791686,-8.491265,13.899999618530273,0.8763866,8.33,7.71,0.019999999552965164
1755000882135492992,309.998517,11.500373,17.31999969482422,0.8779151,8.77,2.22,0.09000000357627869
818399425479364864,142.732479,45.358941,18.8799991607666,0.8780739,10.41,2.02,0.20999999344348907
1359370755640759040,252.732628,45.354148,18.56999969482422,0.8786835,10.75,2.88,0.12999999523162842
3190750999704606464,61.407322,-10.212496,12.579999923706055,0.8793077,5.28,3.61,0.019999999552965164
1765261657788608512,314.320402,18.546063,16.399999618530273,0.8795903,9.15,3.73,0.05999999865889549
4499882973130264704,269.231675,14.517776,16.34000015258789,0.8798183,8.15,2.42,0.1599999964237213
538448818564676224,12.815197,74.208521,15.5600004196167,0.8804314,7.03,2.66,0.029999999329447746
3058178278543722368,109.807811,-5.959772,14.260000228881836,0.8810012,5.8,2.07,0.029999999329447746
3084866689922110976,121.206389,1.697498,14.579999923706055,0.8817326,6.53,2.52,0.019999999552965164
389589164797891584,11.591527,45.488922,19.43000030517578,0.8829431,11.82,3.17,0.33000001311302185
170753369820840448,62.958071,34.053662,15.75,0.8838927,7.21,2.65,0.03999999910593033
2292338742978306432,287.203764,75.598623,16.049999237060547,0.8855136,7.81,2.56,0.029999999329447746
4599867337877952000,261.692752,30.208166,17.860000610351562,0.88779,9.33,2.09,0.10000000149011612
4197772190419289728,286.247323,-12.765224,14.90999984741211,0.8886923,6.43,2.51,0.029999999329447746
1081967652740393984,120.518787,58.588543,12.539999961853027,0.8898539,5.68,4.29,0.009999999776482582
3187634021678297344,72.044385,-7.450192,15.8100004196167,0.8903061,8.24,3.46,0.03999999910593033
2241540859100659584,297.41921,63.83818,14.470000267028809,0.8936515,5.95,2.09,0.019999999552965164
203560872647381632,71.202986,41.729119,15.09000015258789,0.894434,7.88,3.97,0.09000000357627869
6916726319730069504,313.15186,-2.479603,14.420000076293945,0.8944616,6.0,2.28,0.019999999552965164
3293323752264679424,69.220464,9.112322,16.729999542236328,0.8944639,7.87,2.33,0.05999999865889549
471091391918715008,67.383348,59.569141,17.969999313354492,0.8946483,9.44,2.56,0.10999999940395355
2024317356212111360,289.17177,26.596579,14.75,0.8953693,7.89,4.26,0.019999999552965164
4174946805736105472,267.101088,-6.49447,17.34000015258789,0.897911,10.17,4.8,0.09000000357627869
1847262139772781184,322.62862,27.267791,15.329999923706055,0.8986775,7.53,3.29,0.029999999329447746
4360783172983426560,257.925232,-7.337495,17.530000686645508,0.8993949,7.64,2.04,0.11999999731779099
2560970113910340864,26.65928,4.323575,16.540000915527344,0.8996932,8.54,2.78,0.07000000029802322
1399635356782087552,240.081043,47.487613,16.6299991607666,0.9003717,8.61,2.59,0.05000000074505806
6290932576631659136,209.514463,-18.71243,13.15999984741211,0.900945,7.41,7.38,0.019999999552965164
4455034581027259520,239.572706,9.945442,14.739999771118164,0.9032026,7.18,3.44,0.10000000149011612
2708028424030998784,333.63275,4.857536,15.210000038146973,0.9034772,9.17,6.2,0.029999999329447746
3440485996299868032,95.086449,34.012219,16.760000228881836,0.9058986,8.1,2.14,0.07000000029802322
4161006170873438080,275.838316,-5.843103,17.34000015258789,0.9063738,8.5,3.29,0.10000000149011612
3812181433985505536,168.584243,3.964611,16.290000915527344,0.9066358,7.74,2.11,0.05999999865889549
1700345701009464064,225.398761,73.977694,17.799999237060547,0.9068943,9.58,2.37,0.09000000357627869
1310866079355776768,249.941874,28.406026,14.369999885559082,0.9074525,7.41,4.25,0.019999999552965164
230436235365547392,61.675225,41.785275,14.829999923706055,0.9080728,7.78,4.46,0.029999999329447746
451322619528850944,39.209508,51.667843,14.020000457763672,0.9089555,5.9,3.02,0.019999999552965164
537426788147004544,0.756874,72.383432,16.440000534057617,0.909384,8.04,2.47,0.03999999910593033
533013554633800832,15.85657,69.933841,16.549999237060547,0.9109111,7.37,2.06,0.05000000074505806
4466275919189754624,248.196095,17.149401,16.18000030517578,0.9110365,8.11,2.63,0.03999999910593033
953409970082188672,105.919578,44.89187,13.260000228881836,0.9120475,5.54,3.14,0.07000000029802322
2116814523492119168,280.519903,43.155156,17.469999313354492,0.9121614,9.77,3.11,0.07000000029802322
522839807904164992,16.571047,61.972455,14.640000343322754,0.9129494,5.7,2.36,0.019999999552965164
3599487953339464960,178.485823,-3.874228,14.399999618530273,0.914233,8.4,6.32,0.029999999329447746
2844573955587061760,348.512429,26.968673,15.34000015258789,0.9142767,7.76,3.44,0.05999999865889549
1432243401328737792,255.265192,55.248455,13.300000190734863,0.9159091,5.95,3.44,0.009999999776482582
2000778736393783552,333.908907,50.427401,14.199999809265137,0.9173612,8.05,5.93,0.019999999552965164
1072497902687723392,162.020806,68.5945,16.170000076293945,0.9180597,8.15,2.61,0.03999999910593033
1878029911089855744,334.749648,22.454057,14.5600004196167,0.9183415,6.19,2.28,0.029999999329447746
4609802284428877696,269.146572,37.257135,16.06999969482422,0.9190013,8.17,2.74,0.03999999910593033
971117604847364608,96.245618,50.232312,17.299999237060547,0.9205993,8.57,2.06,0.10000000149011612
2049083095395478784,295.156804,37.971874,18.40999984741211,0.921169,10.24,2.46,0.12999999523162842
3330381176774607744,92.732509,11.507489,16.1200008392334,0.9215341,8.11,2.7,0.10000000149011612
564472437725839360,2.78344,78.559339,14.130000114440918,0.9220641,5.6,2.38,0.019999999552965164
2138223256133415680,294.511865,54.260517,14.710000038146973,0.9252729,6.4,2.22,0.009999999776482582
1355522464943913088,257.23847,44.066341,18.829999923706055,0.9277735,10.08,1.85,0.15000000596046448
970661341882729472,95.194587,49.517864,14.699999809265137,0.9288112,6.02,2.05,0.019999999552965164
2063506355783773824,310.164414,38.23665,17.010000228881836,0.9292087,9.14,2.76,0.05999999865889549
4319832102939218176,290.749067,14.229679,16.700000762939453,0.9292687,7.87,2.71,0.05999999865889549
4410508139674205824,236.504089,-0.110098,14.260000228881836,0.9300644,8.0,6.22,0.019999999552965164
391993251268216576,6.035988,46.42254,17.530000686645508,0.9324759,9.35,2.48,0.1899999976158142
2259725372672851200,276.033861,68.53065,13.739999771118164,0.9331734,6.1,3.16,0.009999999776482582
2504344650899879808,27.774939,-3.544823,13.520000457763672,0.936027,5.69,2.73,0.019999999552965164
4569513871988770816,263.488895,23.964299,18.469999313354492,0.93806,9.76,2.02,0.1599999964237213
4305764019150799488,286.428991,5.853101,18.270000457763672,0.9400347,9.38,2.57,0.1599999964237213
919627853276212608,119.350116,38.685502,17.829999923706055,0.9408938,9.81,2.65,0.14000000059604645
4361951434151271936,262.028531,-6.079687,16.270000457763672,0.9413788,6.3,2.03,0.05000000074505806
1744123482319727104,315.994785,9.197401,14.4399995803833,0.9424473,7.24,3.82,0.019999999552965164
6890640303280905984,320.647951,-13.460446,14.220000267028809,0.9433663,5.98,2.4,0.019999999552965164
405475183672121728,26.263408,49.243078,17.15999984741211,0.943734,9.4,3.24,0.07999999821186066
2212459360662097408,340.145687,65.804332,15.899999618530273,0.9438117,8.11,3.53,0.029999999329447746
2972037040062914304,84.978698,-15.646885,18.450000762939453,0.9456431,10.28,2.52,0.1599999964237213
1764732414738742272,313.456772,17.35029,15.229999542236328,0.9467787,7.58,3.06,0.029999999329447746
4548163318978062336,258.296297,17.559152,16.770000457763672,0.9478362,8.37,2.31,0.05999999865889549
2688439009475179264,322.347746,0.947923,14.539999961853027,0.9478678,6.88,3.0,0.019999999552965164
1340080034586289024,259.725788,37.587545,15.34000015258789,0.9479849,7.79,3.41,0.019999999552965164
2814088067265266560,350.525054,14.979921,17.209999084472656,0.948765,8.74,2.11,0.10000000149011612
2690943078487709312,320.983947,0.515248,14.199999809265137,0.9494536,5.7,2.14,0.019999999552965164
2193127644145532928,319.957977,62.403875,16.18000030517578,0.951157,8.66,3.49,0.03999999910593033
469148353016805632,65.139682,57.750034,16.719999313354492,0.953346,7.04,2.02,0.05999999865889549
2028206290158556032,297.202459,27.802949,17.610000610351562,0.9534459,8.94,2.09,0.17000000178813934
446592078128154240,51.38873,54.136532,15.84000015258789,0.9541085,10.04,6.97,0.03999999910593033
494577823580611200,52.57334,69.20693,17.93000030517578,0.9545263,8.81,2.64,0.10999999940395355
1284510098442362880,217.241068,30.590775,16.610000610351562,0.954691,9.5,3.79,0.05000000074505806
3119029134672335360,97.645445,-1.642781,15.140000343322754,0.9570593,8.61,4.95,0.03999999910593033
420921848879057024,0.953969,56.199733,17.920000076293945,0.9576829,9.11,2.13,0.11999999731779099
429130145556536832,3.7,60.088993,17.280000686645508,0.9586299,9.77,3.81,0.07000000029802322
4300354804206061696,299.627225,10.561344,13.829999923706055,0.9595258,5.35,2.25,0.019999999552965164
360500661265792256,11.550412,31.152517,17.229999542236328,0.9630154,9.31,2.78,0.07999999821186066
1784466007051980160,322.293113,17.545679,18.010000228881836,0.9634164,9.39,2.03,0.14000000059604645
1844523118868663424,314.122415,25.465585,14.5600004196167,0.9634814,5.85,2.07,0.019999999552965164
1982544091952039296,340.023249,45.294327,17.149999618530273,0.9641951,10.76,5.35,0.09000000357627869
155205725645500544,72.455687,28.884453,17.989999771118164,0.9644508,8.61,2.09,0.1599999964237213
2355120238448437504,18.762425,-18.599378,13.600000381469727,0.9644651,6.31,3.48,0.019999999552965164
4580819020484235648,268.129547,24.047241,13.399999618530273,0.964762,7.23,5.82,0.009999999776482582
4270904831925879296,273.169741,-2.389253,16.899999618530273,0.9661699,8.27,3.52,0.07000000029802322
1564585637369239424,198.943759,55.356909,16.989999771118164,0.9663987,9.85,3.75,0.05999999865889549
1849781223991602304,325.217655,30.920564,12.890000343322754,0.9669959,7.33,7.73,0.019999999552965164
410585271340398208,21.834133,54.236729,16.670000076293945,0.9705477,7.63,2.18,0.05999999865889549
2970127222723732224,84.509369,-19.280974,16.75,0.9705965,8.19,2.01,0.05000000074505806
1813591069343506048,313.467293,19.497164,18.899999618530273,0.9710815,10.57,2.28,0.27000001072883606
2990783988194087808,89.305664,-18.016983,16.670000076293945,0.9720627,8.62,2.54,0.10000000149011612
953108154141325440,107.04028,44.097515,17.549999237060547,0.9725902,9.32,2.52,0.11999999731779099
2134592428218056448,285.921376,53.244841,14.130000114440918,0.9740627,8.54,7.63,0.18000000715255737
4283542614279151872,280.027223,4.176122,16.940000534057617,0.9772323,8.73,3.24,0.07999999821186066
2963179855424106112,77.436785,-20.773341,14.960000038146973,0.9779481,7.28,3.03,0.019999999552965164
470796005549460608,67.501031,58.715967,14.369999885559082,0.9782179,7.79,4.85,0.029999999329447746
2043988340769216384,285.590824,33.481155,13.079999923706055,0.9808925,5.06,2.54,0.009999999776482582
1833122729495115008,301.783892,23.08656,16.139999389648438,0.9815512,7.31,2.02,0.03999999910593033
1945666506313598464,326.116198,30.869908,14.430000305175781,0.9822073,6.16,2.5,0.03999999910593033
3229320527577165184,70.676539,-1.066616,14.6899995803833,0.982325,6.62,2.5,0.03999999910593033
264547312302587392,88.619443,55.258286,13.75,0.9833438,5.02,2.08,0.019999999552965164
2287313626946179968,351.643963,81.987892,16.8700008392334,0.983933,8.52,2.53,0.05000000074505806
2003816927538044032,343.7926,56.454622,14.8100004196167,0.9849938,5.79,2.11,0.019999999552965164
2479028361310909568,21.430585,-6.051,13.84000015258789,0.9852931,5.65,2.42,0.019999999552965164
4278884949885868544,281.567826,1.721117,13.829999923706055,0.9856344,5.19,2.84,0.029999999329447746
512684748565408512,21.118467,63.751119,13.149999618530273,0.9862405,5.24,3.28,0.009999999776482582
3949500265812424064,187.541969,21.004704,13.59000015258789,0.9865955,5.58,2.51,0.019999999552965164
1046666801138793472,152.901633,58.335079,16.559999465942383,0.9865955,8.68,2.79,0.05000000074505806
3018516896963118464,91.467935,-6.284168,13.529999732971191,0.9869448,6.74,4.4,0.019999999552965164
2802937133869533952,11.426044,22.255948,13.100000381469727,0.9874655,5.13,2.76,0.019999999552965164
89383393326553216,38.070631,22.397157,15.369999885559082,0.9880693,9.56,6.86,0.03999999910593033
2144553999269298944,282.488712,51.797894,16.040000915527344,0.9888554,7.73,2.24,0.029999999329447746
471362803788651264,70.649411,60.323403,14.630000114440918,0.9891011,6.51,2.93,0.019999999552965164
4444443363473166208,253.932837,10.237229,15.4399995803833,0.9908007,8.42,4.48,0.029999999329447746
4542000036612913920,261.689161,12.965869,13.220000267028809,0.9929847,5.3,3.02,0.009999999776482582
3263662055283197312,55.218458,0.165529,17.3799991607666,0.99387,9.1,2.47,0.10000000149011612
6336124359959362688,227.995807,-3.786006,14.329999923706055,1.0063688,6.7,3.66,0.019999999552965164
4194050820270052864,293.600818,-10.378269,17.780000686645508,1.0067189,10.11,3.97,0.10999999940395355
3386852536354411008,79.352579,10.334119,16.75,1.0074141,8.11,2.5,0.07000000029802322
417802976764058752,9.258463,53.606102,17.639999389648438,1.0077186,9.18,2.23,0.10000000149011612
291136870715723648,26.221025,23.982947,15.619999885559082,1.0082078,7.1,2.27,0.07000000029802322
2323710695936153856,5.049012,-25.472547,14.90999984741211,1.0086388,7.26,3.08,0.03999999910593033
310763252055716736,14.166088,27.642441,18.84000015258789,1.0098689,10.23,2.12,0.25999999046325684
2245038955344804608,303.95452,66.243328,16.920000076293945,1.0102381,9.69,3.78,0.05000000074505806
1810819926382722816,308.206353,15.709562,16.8700008392334,1.0119555,8.75,2.45,0.07000000029802322
4095750018285617408,272.140641,-18.58961,16.760000228881836,1.0141292,8.66,3.24,0.07999999821186066
897387378747071488,108.753631,34.829587,14.260000228881836,1.0150182,6.78,3.28,0.019999999552965164
3124692719068561664,93.920754,2.266706,14.630000114440918,1.0154274,6.28,2.57,0.019999999552965164
2659589370550017664,351.997682,3.415978,14.699999809265137,1.0156278,6.18,2.09,0.03999999910593033
367190051353875584,11.824939,36.635928,17.850000381469727,1.0162926,11.25,4.82,0.12999999523162842
1574248901468278272,186.249951,56.036838,13.170000076293945,1.0168381,5.8,3.36,0.009999999776482582
196382848421779840,86.400786,44.104619,15.0,1.0171522,6.0,2.06,0.029999999329447746
4589113392607423232,278.22809,32.132159,16.829999923706055,1.0187621,8.26,2.04,0.05000000074505806
1885700172925760256,346.349022,30.128016,15.800000190734863,1.0196204,7.23,2.09,0.03999999910593033
184670468308250368,75.693137,33.154428,16.90999984741211,1.0216541,8.95,4.63,0.07999999821186066
4404696533529190400,242.965482,-3.838175,14.59000015258789,1.0235412,5.93,2.34,0.029999999329447746
3131849234093764480,98.95322,5.560893,16.979999542236328,1.0243698,8.17,2.2,0.10999999940395355
1138118543340282624,127.198119,78.555133,16.59000015258789,1.0245908,8.38,2.46,0.05000000074505806
3389072793929150720,81.542444,12.891477,17.209999084472656,1.0246649,8.96,2.87,0.10000000149011612
4602208468715111040,263.778179,33.479798,19.110000610351562,1.0247676,10.01,1.62,0.18000000715255737
1751436054984635392,311.809582,10.311709,15.930000305175781,1.0255912,7.5,2.21,0.03999999910593033
94206469800600832,31.806823,20.614428,16.920000076293945,1.0268889,9.08,3.26,0.09000000357627869
2421159861750790912,0.173927,-12.768193,15.729999542236328,1.0274123,7.67,2.44,0.05000000074505806
1286301851423542016,219.005775,32.272716,18.559999465942383,1.0281488,10.63,2.68,0.1599999964237213
2082840924168438144,302.639796,47.559291,13.680000305175781,1.0281961,5.49,2.77,0.009999999776482582
2448157545137174400,0.04672,-3.170193,13.449999809265137,1.028311,5.19,2.32,0.019999999552965164
5104058427836826624,45.437482,-19.686831,14.229999542236328,1.028369,5.96,2.21,0.019999999552965164
2085111308298791936,304.489267,50.537991,19.020000457763672,1.0290364,10.39,2.28,0.18000000715255737
3008196782045068032,94.622924,-6.148958,16.149999618530273,1.0314186,7.4,2.3,0.05999999865889549
932780245726958080,119.176046,47.654816,13.449999809265137,1.0323752,5.41,2.67,0.019999999552965164
6625027804730908928,334.966303,-25.903636,16.25,1.0328509,8.37,2.65,0.05999999865889549
2242110715361262848,291.921973,63.871908,14.65999984741211,1.0331489,6.69,2.85,0.019999999552965164
2013786405621657216,348.405349,59.885152,13.1899995803833,1.0337254,6.55,4.73,0.009999999776482582
1031083525918275584,130.450205,55.647233,14.010000228881836,1.0346396,5.51,2.17,0.019999999552965164
4606096758445440384,271.708759,34.759659,14.180000305175781,1.0347346,5.85,2.24,0.009999999776482582
172509045072415744,66.78078,32.823734,18.770000457763672,1.0350219,9.54,2.1,0.2199999988079071
1642488613177662464,243.215041,66.436499,16.350000381469727,1.0353194,8.94,3.56,0.03999999910593033
6833883513055810816,317.922259,-18.19175,15.039999961853027,1.036183,7.87,3.82,0.03999999910593033
2199936369907902464,333.2673,59.940736,16.84000015258789,1.0365401,9.75,3.85,0.05000000074505806
2725429771794296192,331.768056,9.65242,15.289999961853027,1.0369761,6.84,2.18,0.05000000074505806
1833073973041129728,300.976686,22.811886,13.550000190734863,1.0369908,6.97,4.86,0.019999999552965164
212423344384636288,83.338013,48.213125,17.139999389648438,1.0375482,9.53,3.61,0.10999999940395355
834223008414495360,158.948619,48.652667,18.31999969482422,1.0396511,10.2,2.38,0.1599999964237213
2837179671170735232,343.65111,24.09697,15.890000343322754,1.0404496,10.39,7.95,0.05000000074505806
2165875458181513728,319.472207,49.830804,13.569999694824219,1.0418899,5.64,2.87,0.009999999776482582
172672734865266944,65.16247,33.177859,14.180000305175781,1.0423618,6.25,3.44,0.019999999552965164
3109348381470161408,107.578524,-1.226233,15.470000267028809,1.04314,7.64,2.78,0.03999999910593033
3903628400183253760,186.962601,9.374063,16.469999313354492,1.0432792,9.17,3.47,0.07000000029802322
6916553146648160640,314.463388,-2.787632,15.010000228881836,1.0440935,7.3,2.96,0.029999999329447746
4599832256585043712,260.189344,30.841485,16.09000015258789,1.0442239,8.93,3.8,0.029999999329447746
974187922350042112,109.203468,44.376029,19.06999969482422,1.0450513,10.01,1.71,0.3100000023841858
4203601663660411008,284.183093,-9.045787,15.029999732971191,1.0458644,7.1,3.22,0.11999999731779099
2600495632783575424,334.817804,-13.354073,16.559999465942383,1.0461815,8.05,2.02,0.07000000029802322
2139698555920276352,289.576368,53.723921,13.819999694824219,1.0465965,6.0,2.76,0.009999999776482582
469585821206732288,58.604748,56.683768,16.68000030517578,1.0474568,7.34,2.02,0.05000000074505806
4308888285745252608,288.576448,9.194451,14.4399995803833,1.0479728,6.18,3.06,0.019999999552965164
1100876813198251008,102.270198,64.697789,14.109999656677246,1.0491802,6.69,3.39,0.019999999552965164
1971012272266039552,322.216148,44.501335,18.360000610351562,1.0494963,9.84,2.06,0.10999999940395355
3369903942568776832,93.943483,16.382788,13.59000015258789,1.0516124,6.07,3.14,0.019999999552965164
1817893840599714048,310.531739,21.700713,16.790000915527344,1.0516279,8.38,2.16,0.05999999865889549
1997966116924567040,357.40431,56.665726,16.989999771118164,1.0522675,8.93,2.88,0.05999999865889549
4217480592720551680,303.734038,-5.951804,17.09000015258789,1.0530823,9.07,2.77,0.09000000357627869
5749917227349866368,133.35448,-8.922186,15.069999694824219,1.05378,6.92,2.42,0.029999999329447746
424730866394554368,10.732212,57.772973,15.319999694824219,1.0538586,7.03,2.55,0.029999999329447746
1650595514271712000,257.568712,69.948198,16.809999465942383,1.0550801,9.24,3.11,0.05000000074505806
4218319962471532928,308.092041,-4.896761,13.25,1.055587,5.01,2.37,0.019999999552965164
377531065589911296,12.682169,44.750807,17.219999313354492,1.0564763,8.82,2.25,0.09000000357627869
1216294026236714496,235.856167,20.608883,17.299999237060547,1.0588719,9.27,2.66,0.07999999821186066
3091814675693459200,125.898183,2.964155,16.290000915527344,1.0593841,8.05,2.3,0.05000000074505806
1792138261752124672,321.037072,23.593672,15.020000457763672,1.0598568,7.44,3.46,0.029999999329447746
1064515134737138816,143.396437,64.592318,17.84000015258789,1.0609399,10.49,3.68,0.09000000357627869
162485763932286720,60.90069,25.837787,17.469999313354492,1.0611756,8.81,2.31,0.10999999940395355
4530615006025580544,275.690539,24.42998,18.8799991607666,1.0644465,10.54,2.42,0.18000000715255737
1847758775433019776,320.105897,27.029598,15.1899995803833,1.0661608,7.16,2.8,0.029999999329447746
3714142620701281664,205.800627,4.685031,14.260000228881836,1.0673748,5.8,2.17,0.019999999552965164
1439604459877547392,267.811052,62.783321,14.479999542236328,1.068391,5.99,2.09,0.019999999552965164
4310739588470125056,285.744227,9.596918,14.029999732971191,1.0692158,5.78,3.4,0.019999999552965164
2283543440230059904,326.466671,76.726409,15.949999809265137,1.0694101,5.88,2.3,0.029999999329447746
1006546343396721408,90.555509,63.142656,14.770000457763672,1.0695986,6.66,2.7,0.019999999552965164
4094082780708367744,272.237685,-20.912273,17.110000610351562,1.0703496,8.05,2.0,0.09000000357627869
2101210842885332352,289.010631,39.485355,15.8100004196167,1.0706461,7.26,2.06,0.029999999329447746
2276118025891247360,306.70477,73.305997,16.6299991607666,1.0722389,8.86,3.57,0.03999999910593033
96389958159345920,25.263405,20.384004,13.229999542236328,1.072254,6.26,4.49,0.009999999776482582
1869928258446153728,312.347076,35.648398,15.319999694824219,1.0722858,6.92,2.17,0.15000000596046448
196645425542313856,89.236673,44.981382,13.890000343322754,1.0726458,6.39,3.41,0.019999999552965164
326959165709654912,36.414954,34.714132,17.110000610351562,1.0743686,9.34,3.06,0.10000000149011612
4270641876849507200,273.906776,-2.800079,15.789999961853027,1.0745284,5.15,2.35,0.05000000074505806
1865354088218857984,315.564973,32.398775,16.219999313354492,1.0756168,9.1,3.91,0.03999999910593033
3404608790149460096,84.412814,23.768584,18.0,1.0756363,8.64,2.03,0.14000000059604645
1774869843225498112,332.021479,16.186555,17.690000534057617,1.0767548,9.37,2.25,0.15000000596046448
897301032723886080,110.88064,36.591139,15.920000076293945,1.0771067,7.54,2.24,0.05000000074505806
4318306255703110144,294.067237,15.096905,16.969999313354492,1.0773146,8.52,2.74,0.05999999865889549
3161463823872505600,106.566368,13.774931,14.0600004196167,1.0774828,5.85,2.28,0.2199999988079071
2224453864287823104,329.628354,70.960671,13.329999923706055,1.077888,5.31,3.17,0.12999999523162842
5678184397263331072,142.622944,-19.092546,17.6200008392334,1.0779995,9.76,2.92,0.09000000357627869
1924862200129400320,352.736525,43.294631,16.290000915527344,1.0783225,8.69,3.3,0.05000000074505806
4361963116463000832,262.075954,-5.929969,15.579999923706055,1.0792831,7.59,3.96,0.05000000074505806
872823155111051520,111.720518,27.375566,14.609999656677246,1.0792873,7.36,3.55,0.20999999344348907
2223301163787063552,331.794119,69.136631,14.449999809265137,1.0795593,7.4,3.88,0.019999999552965164
3457336149435220224,92.244974,39.091715,16.34000015258789,1.0798991,7.65,2.1,0.05000000074505806
3996700719444587008,165.701094,25.727267,15.460000038146973,1.0813655,7.0,2.03,0.03999999910593033
162307162010337024,62.937101,25.70414,15.960000038146973,1.0830169,6.25,2.02,0.05000000074505806
4519304536073217536,283.987144,21.393801,19.0,1.0833087,10.23,2.27,0.23000000417232513
3197300206355774080,61.003203,-6.173129,13.979999542236328,1.0834375,5.35,2.03,0.03999999910593033
1915907399473641472,347.269095,37.202057,15.380000114440918,1.0837849,6.56,2.05,0.07000000029802322
3734381193795636096,195.305109,9.721901,14.449999809265137,1.0841924,6.38,2.44,0.019999999552965164
527547401295632896,10.022913,65.812445,15.050000190734863,1.0849386,5.54,2.57,0.019999999552965164
3894721634444386176,181.548853,4.778767,16.649999618530273,1.0853614,8.22,2.07,0.07999999821186066
4229798455844241664,306.948715,-0.147091,16.65999984741211,1.087151,8.17,2.25,0.07000000029802322
4424554160198265088,236.022534,3.566332,15.800000190734863,1.0875263,7.9,2.86,0.03999999910593033
2023896174543256576,289.275281,25.296142,15.520000457763672,1.0880031,6.44,2.05,0.029999999329447746
2195223622544081408,309.193896,61.22785,13.3100004196167,1.0881143,5.11,2.81,0.009999999776482582
889922553788030080,107.29184,31.97049,16.010000228881836,1.0892081,7.46,2.01,0.03999999910593033
659210585822221056,127.934845,18.026738,17.469999313354492,1.0894525,8.99,2.07,0.11999999731779099
1984883264279883776,346.582687,49.015956,19.440000534057617,1.0937496,10.88,2.36,0.30000001192092896
4595165963597814144,262.049209,27.358497,15.869999885559082,1.0938158,7.78,2.44,0.029999999329447746
252682581111848960,68.676163,44.234419,16.90999984741211,1.0940068,8.92,3.35,0.07000000029802322
1948550005619702784,331.62162,35.576255,18.979999542236328,1.0952953,10.26,2.07,0.20999999344348907
3216209641689467648,85.364102,-3.106776,14.920000076293945,1.0958363,5.87,2.85,0.029999999329447746
152002057998639104,65.95226,26.086594,16.979999542236328,1.0963198,7.09,2.12,0.07999999821186066
1951291706586015872,321.99111,35.075852,19.040000915527344,1.0966191,10.76,2.44,0.23000000417232513
3451870026159979008,89.999631,34.335499,17.739999771118164,1.0979393,8.91,2.21,0.15000000596046448
285185008118156672,73.954195,60.463327,14.619999885559082,1.1026618,7.75,4.4,0.019999999552965164
4554391536954275840,260.10921,19.186866,16.540000915527344,1.1039585,7.96,2.03,0.03999999910593033
2187546798000612608,309.371205,58.313383,15.260000228881836,1.1057819,6.0,2.13,0.029999999329447746
1647068353985143552,241.88608,69.959288,16.280000686645508,1.1065411,7.88,2.17,0.03999999910593033
365321882314670464,8.494806,35.09296,14.510000228881836,1.1069518,6.02,2.2,0.019999999552965164
527989538108142208,7.042142,67.23543,17.6299991607666,1.1075645,7.55,2.05,0.09000000357627869
1703287036348419968,245.117952,75.311579,13.75,1.1100808,5.82,2.78,0.009999999776482582
1442407458613740160,200.819006,21.770574,15.779999732971191,1.1105155,7.93,2.88,0.03999999910593033
3327077900247222144,97.409093,8.964623,17.0,1.1112402,9.35,2.97,0.09000000357627869
4388925035658650240,262.252581,3.309584,14.90999984741211,1.111272,6.42,2.49,0.029999999329447746
5751206606596299008,126.630865,-11.204199,14.390000343322754,1.1140693,8.66,7.16,0.019999999552965164
6044578578306113536,250.141254,-27.40664,15.029999732971191,1.1151094,5.96,2.4,0.029999999329447746
4576757871212369792,271.556718,22.891938,16.6200008392334,1.1151179,7.97,2.17,0.03999999910593033
2971913138844730624,84.03531,-16.189076,16.65999984741211,1.1171544,8.47,2.54,0.05999999865889549
3379884282632687360,101.012208,23.812686,15.460000038146973,1.1173406,7.47,2.56,0.05000000074505806
3073380401181634560,129.512616,-1.119091,15.029999732971191,1.1181177,6.92,2.41,0.029999999329447746
571948670117706240,85.476467,86.763337,15.09000015258789,1.1188708,6.25,2.1,0.019999999552965164
3838576481920482176,138.113347,-2.21138,16.920000076293945,1.1201568,10.71,5.74,0.07999999821186066
1407718450873494784,252.586282,46.650513,14.550000190734863,1.1207894,8.82,7.16,0.019999999552965164
1954336907116305280,325.750008,40.203946,18.530000686645508,1.1213659,10.76,3.21,0.15000000596046448
1340960777759514368,257.498222,37.547761,15.270000457763672,1.1216697,7.53,2.82,0.019999999552965164
1376464042580781312,238.201444,38.011335,16.100000381469727,1.1217974,7.79,2.18,0.03999999910593033
3134782971634536064,113.164078,1.610297,13.239999771118164,1.1219417,6.45,4.43,0.009999999776482582
3091156343108923136,122.309547,3.467657,17.639999389648438,1.1232717,9.72,2.63,0.10999999940395355
1350644138009437184,268.049223,46.232176,19.030000686645508,1.1239652,10.03,1.7,0.20000000298023224
428012839882459392,7.76539,58.753172,13.0,1.1242611,5.02,2.83,0.019999999552965164
900803247839762432,123.651162,30.727494,17.790000915527344,1.1244918,9.7,2.55,0.12999999523162842
1693675719877815552,223.977306,67.73896,18.520000457763672,1.125458,10.23,2.36,0.12999999523162842
636499314156388736,135.464463,19.457722,17.260000228881836,1.1256439,9.97,3.85,0.09000000357627869
3396221754109810816,84.121956,16.367056,15.199999809265137,1.1268185,5.98,2.16,0.03999999910593033
4100565947960644096,284.457524,-16.527711,15.850000381469727,1.1275569,7.0,2.38,0.03999999910593033
4478242312259922432,274.42801,8.039819,13.420000076293945,1.1276141,5.69,4.03,0.009999999776482582
4228321158892703232,312.289511,0.188145,17.459999084472656,1.1278808,9.59,2.77,0.10000000149011612
4471747256555682432,272.966973,6.035812,17.31999969482422,1.128475,9.15,2.75,0.10000000149011612
847322662964518528,156.931439,50.51639,15.75,1.1293268,9.96,6.95,0.029999999329447746
4582432347638703616,269.818117,24.936096,16.280000686645508,1.1297944,7.76,2.25,0.03999999910593033
1013937775954329984,133.879256,47.5343,16.719999313354492,1.1324106,8.18,2.04,0.07999999821186066
902967434616912128,123.669053,35.446926,14.359999656677246,1.1324964,7.88,5.05,0.029999999329447746
5038449332057120768,24.567208,-25.24555,14.640000343322754,1.1330113,8.2,5.25,0.029999999329447746
4513113980718664064,286.541958,16.32201,14.40999984741211,1.1343907,5.96,2.81,0.029999999329447746
59246569883188736,49.121069,19.3015,15.15999984741211,1.1349678,6.95,2.83,0.03999999910593033
1779726042488369152,330.8757,19.653378,13.390000343322754,1.1368305,6.06,3.56,0.019999999552965164
141350779622528384,42.621933,36.470947,15.65999984741211,1.138378,7.89,3.16,0.03999999910593033
6858012639325249920,311.68889,-19.745412,13.539999961853027,1.1387759,5.83,3.1,0.019999999552965164
1767613757972782592,325.751327,13.871271,15.390000343322754,1.138819,6.92,2.19,0.029999999329447746
2180211818497117568,308.8942,50.472816,15.34000015258789,1.1391122,6.3,2.04,0.07999999821186066
4363483779700017280,261.601636,-4.176754,15.699999809265137,1.1391864,9.32,5.31,0.23000000417232513
2090445455819286656,282.955348,32.507778,17.149999618530273,1.1396781,8.63,2.33,0.05999999865889549
408386935280709248,28.980027,54.467588,13.239999771118164,1.1401764,5.77,3.26,0.12999999523162842
160617758099171968,75.544205,32.500224,18.40999984741211,1.1412288,9.43,2.23,0.20999999344348907
439681991144937216,46.46568,49.968608,15.020000457763672,1.1421219,9.43,7.64,0.029999999329447746
1773263392313746048,327.598869,17.772791,12.760000228881836,1.1422765,5.28,3.48,0.009999999776482582
4256561771502712320,279.490923,-5.33876,17.0,1.1422861,9.8,4.5,0.09000000357627869
2118432905824593408,278.882081,45.886543,15.100000381469727,1.1427012,7.18,2.75,0.019999999552965164
3433228291844307584,93.196043,27.214202,17.40999984741211,1.1437717,8.88,2.2,0.11999999731779099
5178955678156550528,38.347048,-5.913175,17.34000015258789,1.1456625,9.14,2.42,0.09000000357627869
1732919596271225344,316.894664,4.404742,13.460000038146973,1.1459463,6.1,3.87,0.019999999552965164
1868056069327281152,317.687548,35.670913,13.170000076293945,1.1463403,5.19,2.6,0.009999999776482582
1869344800027170048,311.801509,34.493165,18.860000610351562,1.1466271,10.98,2.8,0.1899999976158142
2219236539881873792,328.358568,65.847685,17.540000915527344,1.1471551,11.81,7.12,0.07999999821186066
3119297170694436352,98.417829,-0.26792,12.5,1.1475534,5.8,4.57,0.10000000149011612
2166532966139316736,311.029615,46.118313,14.510000228881836,1.1478807,6.2,2.29,0.029999999329447746
1905435994329575552,333.802165,34.750656,13.920000076293945,1.1482565,5.89,2.8,0.019999999552965164
540998963986818304,48.241794,68.166793,14.569999694824219,1.1500568,5.28,2.81,0.019999999552965164
5174418272842108544,41.925361,-8.292985,15.210000038146973,1.1503202,7.35,2.75,0.03999999910593033
2071535470732101504,308.705433,46.932322,13.710000038146973,1.1512519,5.02,2.23,0.009999999776482582
1195848813676965888,237.075776,15.203232,14.800000190734863,1.1513414,6.64,2.41,0.03999999910593033
4483739492445798400,274.672422,11.030606,14.25,1.1518054,5.72,2.34,0.019999999552965164
3308560097208508288,71.282208,14.061428,13.649999618530273,1.1541846,8.19,8.08,0.019999999552965164
3268484135325006336,51.895761,3.400549,14.100000381469727,1.1551293,6.32,3.04,0.029999999329447746
2158511479045095680,273.790442,60.046738,15.649999618530273,1.1555556,7.31,2.27,0.029999999329447746
4268177282883455232,288.255066,2.822466,18.309999465942383,1.1557143,9.26,2.2,0.17000000178813934
1153682508388170496,227.209554,2.342041,16.860000610351562,1.1561803,9.08,3.07,0.07999999821186066
184031858212018048,79.626105,36.244538,13.4399995803833,1.1572157,5.14,2.65,0.019999999552965164
2769346327790821632,3.662266,15.675467,18.3700008392334,1.1592028,10.1,2.4,0.1899999976158142
3843281189096642688,137.733166,0.343926,15.869999885559082,1.1605258,8.92,4.14,0.03999999910593033
3361538999842566528,107.328344,17.955426,16.030000686645508,1.1611223,8.15,2.69,0.05000000074505806
231587351020313088,59.875401,43.24627,18.209999084472656,1.1625429,9.07,2.01,0.17000000178813934
4465272786627292416,244.063831,16.386141,14.829999923706055,1.1626168,7.36,3.42,0.029999999329447746
240624997301172480,48.266846,43.703412,13.84000015258789,1.1656444,6.61,4.25,0.019999999552965164
6033567897092621056,254.802972,-27.004975,14.489999771118164,1.1671808,7.21,3.67,0.20000000298023224
4501578454420871168,270.155874,15.663523,16.8799991607666,1.1676347,9.6,3.52,0.05999999865889549
1095479379336551296,120.541165,67.560384,14.510000228881836,1.1705012,6.23,2.38,0.019999999552965164
2056857402817775616,307.410772,36.074246,13.59000015258789,1.1712443,6.12,3.22,0.009999999776482582
4560335771693070592,255.739267,18.464494,17.139999389648438,1.1712877,9.66,3.51,0.07000000029802322
4247158434481576704,301.460732,3.76064,18.170000076293945,1.1714683,9.71,2.2,0.1599999964237213
254686166174687744,73.277696,46.633872,18.459999084472656,1.1722232,10.06,2.5,0.17000000178813934
1111105123194167936,113.658359,72.640912,13.0600004196167,1.1731121,5.47,3.15,0.009999999776482582
159337170648271232,70.01117,30.30116,17.549999237060547,1.1760729,7.8,2.87,0.1599999964237213
2301223862082929024,347.247913,86.097955,15.020000457763672,1.1764045,6.76,2.92,0.019999999552965164
2130069587138942080,291.470081,49.955858,17.3700008392334,1.1784264,10.14,3.58,0.05999999865889549
1775938366665259648,329.813507,17.171292,16.3799991607666,1.1792375,8.26,2.58,0.07000000029802322
1735818488743323648,312.470445,6.179537,19.110000610351562,1.1804995,10.02,1.63,0.30000001192092896
4087731279986543616,289.144923,-17.283718,17.8799991607666,1.1805494,9.18,2.11,0.15000000596046448
1960003313309782528,329.222359,41.802756,17.0,1.1809721,8.32,2.38,0.05999999865889549
1031182859921778688,129.916436,56.559917,16.920000076293945,1.1811041,10.71,5.75,0.07000000029802322
2041946822553324800,283.93985,31.076277,17.420000076293945,1.1812223,9.97,3.31,0.07999999821186066
951517019081292672,102.491773,41.561292,18.100000381469727,1.1826657,12.27,6.8,0.1599999964237213
4239441134164353920,293.756835,0.144543,19.100000381469727,1.1836641,10.22,2.3,0.3700000047683716
4019075811134094464,175.471488,28.333542,15.09000015258789,1.1844904,8.56,4.95,0.03999999910593033
4516590464659231616,289.994954,20.020985,13.470000267028809,1.1849478,5.8,3.26,0.009999999776482582
750973077495781888,161.725555,37.006647,15.460000038146973,1.1864829,7.01,2.04,0.029999999329447746
451876159211451264,35.591576,51.49081,17.059999465942383,1.1873224,9.93,3.82,0.07999999821186066
1537572865761744640,182.63862,43.071822,16.889999389648438,1.1890424,9.18,2.87,0.10000000149011612
2944949815201270656,96.123319,-16.148145,13.90999984741211,1.1912375,5.14,2.09,0.019999999552965164
2873954246310714496,0.907084,32.136796,17.700000762939453,1.1912446,9.16,2.09,0.10999999940395355
137195587741871616,44.640529,34.588861,16.450000762939453,1.1914783,7.74,2.28,0.05999999865889549
4510439624799866496,281.026212,15.117009,15.630000114440918,1.1917651,6.52,2.05,0.03999999910593033
1631203603786995456,256.645917,63.431724,15.1899995803833,1.1918975,7.81,3.43,0.019999999552965164
3330858429242762624,95.441326,11.140185,12.5600004196167,1.1929025,6.76,6.92,0.03999999910593033
4286075412333360128,282.269152,7.190684,16.059999465942383,1.1932767,6.86,2.05,0.05000000074505806
2166566879202298752,311.270261,46.467928,16.459999084472656,1.1936154,8.24,2.72,0.03999999910593033
620217088845789184,146.719112,17.225264,18.139999389648438,1.1949359,9.68,2.12,0.18000000715255737
2070730417759597696,308.400849,45.051686,17.75,1.1955918,10.19,3.17,0.09000000357627869
6830974858123419648,321.970235,-19.530517,14.3100004196167,1.195713,6.42,2.74,0.019999999552965164
4487601325167199744,264.221236,8.342798,13.369999885559082,1.1959628,5.28,2.86,0.029999999329447746
4114436562041322496,258.288094,-23.041074,15.029999732971191,1.1973989,6.75,2.8,0.03999999910593033
428720341255648256,5.796144,60.348001,16.260000228881836,1.1981644,8.72,4.07,0.03999999910593033
5727024536266696320,125.245213,-12.187135,16.3799991607666,1.1993582,8.08,2.3,0.05000000074505806
1856286239724255104,311.254875,27.415321,18.549999237060547,1.199451,11.29,3.56,0.17000000178813934
2023485919263128832,288.567271,24.84478,17.170000076293945,1.2006394,8.67,2.81,0.05999999865889549
1719085231733268352,199.279666,81.610884,14.819999694824219,1.2008359,7.28,3.25,0.029999999329447746
1827782057929589888,296.544786,22.372239,15.25,1.2009485,6.71,2.21,0.019999999552965164
3371014900288996224,98.091933,17.311956,14.210000038146973,1.2018031,5.95,2.43,0.019999999552965164
5081507306913169664,54.577514,-27.374692,15.869999885559082,1.2021352,9.2,4.64,0.03999999910593033
68606781091120000,55.109408,25.45618,14.890000343322754,1.2024403,6.93,3.16,0.05000000074505806
96991562818717312,28.479267,20.423463,16.40999984741211,1.2028502,8.67,3.2,0.07999999821186066
4381679872506086528,256.437179,1.331841,15.449999809265137,1.2039784,7.37,3.09,0.03999999910593033
391885567849044992,5.143557,45.541474,14.399999618530273,1.2040189,7.16,3.6,0.029999999329447746
440750716448519680,42.661463,52.199806,14.0600004196167,1.2040694,5.52,2.33,0.029999999329447746
3780898678907642496,157.342475,-3.884498,13.470000267028809,1.2075715,5.8,2.92,0.019999999552965164
3123090490106445824,91.990886,1.446064,15.479999542236328,1.2082523,6.52,2.07,0.03999999910593033
2625029211827945088,339.026162,-3.770265,16.829999923706055,1.209762,8.49,2.21,0.07999999821186066
2915527158916738560,87.408526,-24.413844,14.550000190734863,1.2099393,6.26,2.22,0.019999999552965164
3586723443678280320,175.078491,-10.97371,14.1899995803833,1.2110794,6.42,2.8,0.019999999552965164
3407848745975576960,76.544381,19.282025,14.6899995803833,1.2114015,6.45,3.24,0.029999999329447746
624440145500241408,155.785205,19.1227,13.140000343322754,1.2119734,5.23,2.62,0.019999999552965164
1254490304267633408,216.90019,23.360361,14.460000038146973,1.2125694,5.81,2.11,0.019999999552965164
3430190135060993920,91.475425,27.139437,13.800000190734863,1.2129145,5.7,2.74,0.019999999552965164
10260990403405184,48.916881,6.841774,15.09000015258789,1.2131225,7.08,3.54,0.05999999865889549
4322760342923918336,291.115488,17.215695,15.529999732971191,1.216047,6.5,2.51,0.029999999329447746
1963333248696289664,333.355475,46.485173,18.18000030517578,1.2168833,9.77,2.43,0.10999999940395355
260347414109370880,71.841376,51.527949,16.700000762939453,1.2169038,9.78,4.73,0.05999999865889549
486658449345936768,55.25928,62.322199,17.270000457763672,1.2171546,8.42,2.16,0.07000000029802322
4182147752204699648,295.291696,-14.704978,15.8100004196167,1.2176519,6.89,2.05,0.03999999910593033
4337797740669998592,252.143124,-9.34676,18.3700008392334,1.2177855,9.35,2.41,0.18000000715255737
884671110158906496,107.668077,29.186756,17.6299991607666,1.2179644,9.79,2.79,0.15000000596046448
1810464577967614720,309.547525,14.923508,15.239999771118164,1.2184052,7.01,2.35,0.029999999329447746
2023524092921720320,287.572158,24.027321,14.289999961853027,1.2190617,5.86,2.68,0.019999999552965164
3366662139911070464,107.358816,20.675492,14.59000015258789,1.2192981,7.48,3.84,0.019999999552965164
2093040371980236928,285.444278,36.871909,13.09000015258789,1.2193883,5.34,2.84,0.009999999776482582
516922747415389568,36.892195,66.220664,18.59000015258789,1.2196564,9.32,2.44,0.15000000596046448
1357970836823171840,253.957926,43.211408,18.850000381469727,1.2208012,10.53,2.22,0.14000000059604645
313897826562997376,17.771947,32.685601,15.609999656677246,1.2218724,7.01,2.05,0.03999999910593033
2882144336627854464,359.432143,40.681569,16.950000762939453,1.2230817,8.35,2.21,0.09000000357627869
3421610916406406144,77.295467,25.997231,17.149999618530273,1.2237498,7.52,2.03,0.07999999821186066
550468885836117248,70.412233,75.955131,16.459999084472656,1.223856,10.1,5.34,0.05000000074505806
4573159543306987776,255.59015,25.670855,17.770000457763672,1.2243782,9.73,2.61,0.09000000357627869
4603490847168368384,272.252742,32.942799,14.680000305175781,1.2286608,6.66,2.55,0.019999999552965164
2611459898311359488,341.31039,-6.718509,17.899999618530273,1.2289656,9.57,2.25,0.1599999964237213
4241383765054818304,296.796998,2.040774,12.670000076293945,1.2290493,5.06,3.54,0.029999999329447746
2007705075538052096,338.107766,57.391911,16.8799991607666,1.2299246,7.8,2.12,0.05000000074505806
1342129966640712320,264.461091,36.367215,17.809999465942383,1.2300662,9.5,2.31,0.07999999821186066
710582655289336704,127.955876,32.705348,13.84000015258789,1.2307227,6.14,3.23,0.019999999552965164
3296306933469060608,73.216743,13.285354,14.670000076293945,1.2319378,5.62,2.25,0.05000000074505806
6868708344846041856,297.486622,-19.734693,15.079999923706055,1.2357373,8.15,4.97,0.029999999329447746
4084464493499280128,290.569614,-17.815199,12.930000305175781,1.2365942,6.31,4.74,0.019999999552965164
3362814158451391488,110.344125,19.353335,13.229999542236328,1.2379676,5.09,2.46,0.019999999552965164
732519767688717312,167.549255,29.755465,15.600000381469727,1.241117,7.22,2.11,0.03999999910593033
549303124336163584,44.666909,76.952874,18.1200008392334,1.2417167,9.47,2.23,0.10999999940395355
2772747293350014592,1.808316,16.906734,14.170000076293945,1.2425814,6.3,2.84,0.019999999552965164
4529056383876848512,276.883037,21.627196,17.34000015258789,1.243493,8.8,2.28,0.07999999821186066
2056513599276204544,308.08436,34.921141,17.3700008392334,1.244242,8.81,2.08,0.07000000029802322
4348470051503389568,242.237323,-8.168651,15.1899995803833,1.2444137,9.92,8.83,0.03999999910593033
103253590776250496,36.69647,25.937638,18.15999984741211,1.244527,9.85,2.57,0.15000000596046448
3338681390049303552,79.423788,9.648149,16.229999542236328,1.2445423,7.01,2.11,0.07000000029802322
6878779390319262464,300.282493,-13.845546,14.600000381469727,1.244934,5.88,2.41,0.029999999329447746
357995458383884672,27.652322,50.706211,14.869999885559082,1.2449758,7.51,3.64,0.019999999552965164
2037771839465233280,286.92165,29.229303,15.609999656677246,1.2458054,6.88,2.02,0.029999999329447746
3129991746638216832,103.945408,6.9757,16.799999237060547,1.246144,8.67,2.39,0.09000000357627869
4604475253671936640,269.98373,33.653039,13.979999542236328,1.247959,5.65,2.24,0.009999999776482582
225801862571947008,63.369405,37.952524,17.389999389648438,1.2487623,7.31,2.26,0.11999999731779099
1855975425836650496,309.693548,26.893644,15.779999732971191,1.2501384,7.69,2.51,0.029999999329447746
852469717411087872,152.355769,53.950333,15.100000381469727,1.2504045,7.17,2.65,0.019999999552965164
6337824514173180800,220.748533,-4.969378,16.979999542236328,1.2524713,9.53,3.51,0.10999999940395355
1750015421535758336,311.191793,8.410541,13.210000038146973,1.2544435,7.51,7.29,0.03999999910593033
986084805664021760,114.085546,55.795852,14.430000305175781,1.254862,5.99,2.24,0.029999999329447746
1952930395525311488,327.893479,37.986762,16.020000457763672,1.2559102,7.59,2.4,0.029999999329447746
3404848350541104768,73.05195,15.421851,13.529999732971191,1.2565537,5.25,3.56,0.03999999910593033
949884214248996736,110.313412,43.401347,15.130000114440918,1.2577046,6.69,2.18,0.05999999865889549
4365482623119652608,253.578576,-4.701541,14.34000015258789,1.2587413,5.18,2.08,0.019999999552965164
1522797357925896320,198.13668,37.393363,14.680000305175781,1.2606096,7.57,3.78,0.019999999552965164
4288337760599532416,293.468704,2.526074,17.790000915527344,1.2608873,9.69,3.43,0.17000000178813934
4485191092609499392,276.336542,13.036691,17.219999313354492,1.2608882,10.16,4.4,0.07000000029802322
3861296682822359296,154.471755,5.09006,17.729999542236328,1.2609631,9.61,2.39,0.23000000417232513
4583792370504285952,269.33425,27.540544,18.1299991607666,1.2610673,10.45,3.04,0.10000000149011612
1216913291799272448,236.615926,22.059951,15.140000343322754,1.2615891,6.95,2.61,0.029999999329447746
376457804800980224,14.939493,43.757318,15.149999618530273,1.2654538,8.48,4.65,0.10000000149011612
1414366574915435648,258.70259,49.816841,16.719999313354492,1.266191,9.01,3.16,0.03999999910593033
1172472543631322624,216.988161,7.505117,18.209999084472656,1.2665993,10.29,2.69,0.1599999964237213
4032958214881976448,177.119264,38.232635,15.0,1.268922,6.97,2.67,0.029999999329447746
1778467685790372480,334.80817,20.292884,17.889999389648438,1.2702282,9.65,2.39,0.14000000059604645
1824189846039432960,295.534916,18.178184,16.450000762939453,1.2702289,7.87,2.19,0.05000000074505806
3241283798202574848,79.175436,7.318643,16.399999618530273,1.2705887,9.09,4.0,0.05999999865889549
4236874122414348032,299.56865,-0.387654,15.920000076293945,1.2718582,10.27,7.48,0.03999999910593033
1968571601272963584,317.315677,40.841931,15.34000015258789,1.2741799,6.83,2.52,0.019999999552965164
4348400296936056960,242.541978,-8.478837,17.6299991607666,1.2749264,9.06,2.43,0.10999999940395355
4394924349055972864,257.537285,7.989026,15.34000015258789,1.2754206,7.38,3.2,0.029999999329447746
3827356957896376192,144.878903,-2.30311,18.520000457763672,1.275582,10.03,2.11,0.1899999976158142
1708562695001533824,237.506533,78.561375,17.93000030517578,1.2756981,9.45,2.04,0.10000000149011612
260707645902926208,73.744819,52.091575,15.210000038146973,1.2761023,5.32,2.05,0.029999999329447746
383094147749341440,2.107357,39.682113,12.800000190734863,1.2772843,6.69,6.0,0.019999999552965164
5763553576715616640,133.185271,-3.184302,15.140000343322754,1.2776582,7.09,2.48,0.029999999329447746
1827713269730930304,295.502995,22.127359,16.309999465942383,1.2782484,7.83,2.36,0.03999999910593033
3168478227020705920,113.504954,15.673316,15.109999656677246,1.2787218,7.73,3.41,0.029999999329447746
1749739061863555840,311.753305,7.762747,17.979999542236328,1.2799813,9.54,2.18,0.12999999523162842
1854360208892904832,319.342769,31.559102,15.9399995803833,1.2803104,7.86,2.52,0.03999999910593033
2460874668421859968,28.652944,-10.892689,14.010000228881836,1.2809255,5.71,2.2,0.019999999552965164
999428689233622784,93.841527,59.001632,14.699999809265137,1.2818814,7.55,4.14,0.029999999329447746
924356440470143872,116.19224,43.107685,13.359999656677246,1.2819251,6.68,4.62,0.10000000149011612
3652104292011880576,222.882566,1.279217,15.84000015258789,1.2825352,8.27,3.22,0.05000000074505806
2236316770120857600,302.9428,59.525148,13.350000381469727,1.2830753,5.94,3.33,0.019999999552965164
2122030782748304256,274.915402,48.664415,17.3799991607666,1.2867584,9.17,2.34,0.05999999865889549
4087850405202135680,288.791276,-16.607536,14.460000038146973,1.2869762,6.9,3.31,0.05000000074505806
2920658373527611520,103.729313,-26.776408,16.93000030517578,1.2870991,8.21,2.01,0.05000000074505806
414756612298581760,11.634848,49.9254,19.450000762939453,1.2877863,10.26,1.67,0.28999999165534973
991149431099313280,100.462467,49.512009,17.8700008392334,1.2880664,9.14,2.01,0.12999999523162842
3364749917392020608,104.079082,19.364989,15.649999618530273,1.2905492,7.16,2.01,0.029999999329447746
1155046929303008512,225.0266,3.867074,16.850000381469727,1.2921781,8.99,2.89,0.10000000149011612
1598824940559124736,229.309769,52.030705,18.739999771118164,1.2922216,11.07,2.93,0.15000000596046448
675954945322090368,122.990223,21.168704,17.5,1.2935284,9.05,2.13,0.09000000357627869
1730712567197063808,314.657517,2.514786,15.789999961853027,1.2944829,7.24,2.18,0.03999999910593033
3374800274006451328,91.711606,20.13711,15.399999618530273,1.2949415,8.98,5.21,0.03999999910593033
4338084683140861952,251.690533,-8.630852,16.790000915527344,1.2956075,7.68,2.37,0.07000000029802322
1800348001542783104,324.886115,26.564133,18.31999969482422,1.2960371,10.08,2.39,0.14000000059604645
2470463440609053312,20.006805,-10.712431,17.020000457763672,1.2966226,8.67,2.17,0.10000000149011612
5754527170367808256,128.500722,-7.636915,15.880000114440918,1.2985926,9.6,5.58,0.07000000029802322
2928222601217718400,108.054566,-22.165147,16.850000381469727,1.2986086,9.02,2.82,0.05000000074505806
2035556976399526656,297.765215,34.643985,15.800000190734863,1.2998658,7.49,2.36,0.03999999910593033
4441594387110124160,254.738165,7.834346,15.579999923706055,1.3003428,6.87,2.16,0.03999999910593033
1643871657070535936,230.353908,64.173833,18.649999618530273,1.3005674,10.18,2.03,0.18000000715255737
1443474603368456448,205.006992,22.397987,15.539999961853027,1.3010655,9.16,5.3,0.029999999329447746
1636429238956882560,250.49643,67.059141,15.640000343322754,1.3017595,8.83,4.35,0.029999999329447746
4310974574735234176,286.044667,10.102795,16.100000381469727,1.3038493,6.91,2.22,0.05000000074505806
237761937743791104,52.981793,41.823633,17.709999084472656,1.3066358,9.24,2.44,0.14000000059604645
2346607613267825920,8.664418,-25.949232,13.300000190734863,1.3078543,5.41,2.75,0.019999999552965164
1746207434811279488,321.68521,12.537663,16.799999237060547,1.3098272,8.67,2.59,0.05999999865889549
2459614761240065152,29.406303,-12.570874,13.5600004196167,1.3127985,9.2,13.4,0.019999999552965164
4452958771792931328,243.117192,8.750175,14.720000267028809,1.3156805,7.38,3.67,0.03999999910593033
691116763993000320,130.923273,26.012466,15.5,1.3167469,7.09,2.3,0.03999999910593033
2194461901504826624,308.193959,59.711579,14.1899995803833,1.3167901,7.0,3.72,0.009999999776482582
615085397491651968,148.765539,13.340307,16.540000915527344,1.3178871,8.21,2.18,0.05999999865889549
1873694360647279104,338.420405,20.727148,16.239999771118164,1.3193601,9.74,5.03,0.05999999865889549
1259277199937850368,213.379743,26.754374,13.100000381469727,1.3199634,6.03,3.87,0.029999999329447746
534049054067475200,21.519511,70.904302,15.3100004196167,1.3234076,6.21,2.15,0.019999999552965164
4364386959783508864,255.512014,-5.675251,13.520000457763672,1.3284251,5.07,3.66,0.019999999552965164
4314427964623726592,286.91411,14.178518,18.309999465942383,1.3297061,10.12,2.37,0.15000000596046448
2156659656650324096,279.695038,61.825623,18.6200008392334,1.3316471,10.22,2.21,0.15000000596046448
3319916536198517120,89.515335,4.820397,17.850000381469727,1.3349275,8.66,2.13,0.11999999731779099
944682218580158592,100.329036,38.059585,13.399999618530273,1.3373769,5.21,2.7,0.019999999552965164
1384585619577974144,238.775458,42.900556,14.529999732971191,1.3411698,6.3,2.37,0.019999999552965164
3035788575371451008,117.266201,-13.289153,16.260000228881836,1.3414169,7.71,2.21,0.05000000074505806
386417451707018752,1.68075,44.973691,18.059999465942383,1.3425429,9.83,2.85,0.12999999523162842
4360023204290720768,259.007852,-7.547066,17.959999084472656,1.342735,8.86,2.92,0.17000000178813934
2163652554925426432,315.248812,46.645045,17.579999923706055,1.3431616,8.94,2.27,0.07999999821186066
1646392910248256128,236.6489,67.886032,16.100000381469727,1.3441913,7.76,2.24,0.029999999329447746
4242604330335271936,304.21711,1.004072,14.920000076293945,1.344685,7.52,3.71,0.029999999329447746
6861238292907310336,309.469367,-19.262346,16.989999771118164,1.3459432,8.75,2.39,0.09000000357627869
203407765653145728,72.760131,41.660463,16.56999969482422,1.3461048,8.2,2.64,0.05999999865889549
2737325083152253696,337.049997,17.351848,14.270000457763672,1.3465042,7.56,4.56,0.029999999329447746
1985590220198019328,345.133519,49.175624,14.079999923706055,1.3473645,6.42,3.23,0.05000000074505806
1833700076177439104,303.002846,24.438623,16.190000534057617,1.3497296,8.31,2.75,0.05999999865889549
87609537473337984,35.528711,20.482443,14.600000381469727,1.3503163,6.48,2.71,0.019999999552965164
4591742217529947776,275.167761,31.227159,18.549999237060547,1.3514213,10.01,2.14,0.14000000059604645
4241273852554693888,296.893167,1.377929,15.0,1.3514288,6.25,2.4,0.029999999329447746
2059184003804596736,302.551667,36.345685,13.199999809265137,1.3514513,7.11,6.04,0.009999999776482582
1228626045570726656,215.631306,14.795539,14.569999694824219,1.353046,6.89,2.91,0.019999999552965164
2806987047511542656,7.268034,24.343944,16.360000610351562,1.3545116,8.47,2.82,0.05999999865889549
2175650494502580224,317.570776,53.268979,16.979999542236328,1.3547486,9.28,3.11,0.05999999865889549
3344965369585079040,94.296052,15.064487,17.1299991607666,1.3557368,9.6,3.19,0.07999999821186066
1278136607494444672,229.668166,32.963981,15.0,1.3571438,8.93,6.12,0.019999999552965164
497211806763417344,71.958204,70.546949,18.3799991607666,1.3578244,9.86,2.24,0.12999999523162842
300049580690230528,30.843154,29.83861,17.389999389648438,1.3586742,10.01,3.47,0.10000000149011612
6903994314382676096,312.428182,-7.523298,18.3799991607666,1.3591322,10.38,2.61,0.18000000715255737
3448751330146516992,83.002715,32.415062,17.280000686645508,1.3612737,9.48,3.49,0.07999999821186066
1948629926371832704,331.300952,36.045073,18.06999969482422,1.3641594,9.41,2.15,0.12999999523162842
4074543119047974912,285.956286,-23.877302,14.869999885559082,1.3646789,6.49,2.45,0.029999999329447746
2118704480900202752,277.53711,46.42699,18.860000610351562,1.3655976,10.04,1.79,0.15000000596046448
1455031157770881024,204.411751,28.71124,16.420000076293945,1.3660108,8.24,2.33,0.05999999865889549
4477423382255236608,276.351462,6.67215,19.09000015258789,1.3661888,10.0,1.82,0.3199999928474426
2826519837220160128,353.85371,21.298981,16.149999618530273,1.3663052,7.44,2.12,0.05000000074505806
623372103097254656,153.134007,18.164597,14.199999809265137,1.3675569,7.85,5.79,0.019999999552965164
1318249712253303168,244.928572,30.163314,14.829999923706055,1.3676864,6.17,2.02,0.019999999552965164
1432203406593170816,255.720891,55.129752,14.619999885559082,1.3689093,6.94,2.97,0.019999999552965164
4577786636135587456,269.883962,23.567517,15.670000076293945,1.370364,8.51,4.03,0.15000000596046448
1249915373823496320,208.61258,20.523747,15.880000114440918,1.3755129,8.8,4.07,0.03999999910593033
2154271830928378368,280.182283,57.58883,14.770000457763672,1.3761519,9.08,7.29,0.019999999552965164
996058475640403968,96.61632,54.418876,17.270000457763672,1.3774931,9.42,3.04,0.10000000149011612
2945493141444606976,101.255991,-18.303461,15.720000267028809,1.3802573,9.17,4.91,0.05999999865889549
4545060050488280960,256.389715,14.415524,18.329999923706055,1.3808676,9.76,2.2,0.15000000596046448
4198663340274096512,286.515559,-12.156504,17.90999984741211,1.3809353,9.26,2.7,0.1599999964237213
2194082806213351040,313.809774,60.817851,18.1200008392334,1.3824735,8.33,2.03,0.11999999731779099
4422243433432653824,231.19722,3.983789,16.489999771118164,1.3843878,12.13,13.42,0.05999999865889549
3015089723517136000,81.234976,-8.050202,15.609999656677246,1.3860393,8.85,4.45,0.03999999910593033
2949704240919004160,103.094099,-12.968777,13.920000076293945,1.3868748,8.45,8.06,0.20999999344348907
2082937956071434880,305.613374,45.35871,13.829999923706055,1.3875523,5.67,2.69,0.009999999776482582
2217223819424989440,322.039542,63.351242,12.739999771118164,1.388434,9.33,20.85,0.07000000029802322
672760073769559680,115.333505,20.072029,16.610000610351562,1.3889909,8.09,2.05,0.07000000029802322
3231866378032137856,72.969436,1.944698,15.229999542236328,1.3895565,6.69,2.11,0.029999999329447746
447664686080048512,49.106029,55.491041,17.440000534057617,1.390953,7.56,2.09,0.09000000357627869
417725701710476928,10.490585,53.291432,16.90999984741211,1.3928863,8.29,2.08,0.12999999523162842
2571423175250998144,30.917173,11.070355,17.260000228881836,1.3935209,9.47,3.0,0.10000000149011612
4412016497829894528,244.349964,2.192014,16.969999313354492,1.397399,9.52,3.52,0.07999999821186066
2692018911965077248,322.061635,3.374534,13.1899995803833,1.3977372,6.69,5.0,0.019999999552965164
3140163603585998720,108.395831,3.993435,16.260000228881836,1.3984013,8.85,3.41,0.07000000029802322
2288572125379453056,304.791732,75.121889,17.09000015258789,1.3993673,8.13,2.24,0.05999999865889549
1266683510262633984,221.293036,23.953066,14.90999984741211,1.3997957,6.53,2.13,0.10000000149011612
2016822432104140928,351.305128,63.353652,14.699999809265137,1.4000571,6.42,2.74,0.029999999329447746
1764427064038549760,314.251387,16.393346,14.020000457763672,1.4007367,5.84,2.51,0.019999999552965164
405413924557068288,24.735426,48.877718,13.930000305175781,1.4029209,6.6,3.74,0.09000000357627869
4198956295726477952,285.687303,-11.512892,14.630000114440918,1.4042309,5.82,2.36,0.029999999329447746
4168932172193501568,265.012408,-7.583307,17.760000228881836,1.4067693,8.47,2.96,0.10999999940395355
6754854809142912512,298.03499,-27.026489,15.880000114440918,1.4073137,7.82,2.86,0.03999999910593033
1391471070629344640,233.083303,44.125311,17.59000015258789,1.4076956,9.17,2.2,0.07000000029802322
6772166619722342912,293.754164,-21.743909,15.130000114440918,1.4081064,7.13,2.83,0.029999999329447746
2102989406022280704,287.635831,43.371232,15.720000267028809,1.4103439,9.09,4.73,0.029999999329447746
1979575200102897152,328.69311,49.903893,18.440000534057617,1.4106287,10.19,2.68,0.27000001072883606
3587520834423639040,176.632032,-10.425398,17.739999771118164,1.412301,9.41,2.24,0.10000000149011612
2252494464517392512,287.413741,63.217739,19.25,1.4123666,10.08,1.57,0.23999999463558197
1666005139670788608,204.121181,65.051069,13.779999732971191,1.4125954,6.38,3.31,0.09000000357627869
2229704302893299712,335.747546,70.93677,16.040000915527344,1.4144926,7.83,2.85,0.03999999910593033
1847859861783153920,320.214028,27.608214,14.09000015258789,1.4148502,6.89,3.68,0.019999999552965164
3369698372553736960,96.952664,17.272633,15.760000228881836,1.415147,8.16,3.04,0.05000000074505806
451989615068433792,36.113596,51.980773,15.770000457763672,1.4165825,9.39,5.3,0.30000001192092896
510301252184007296,20.668185,60.76936,16.969999313354492,1.4196457,8.79,3.05,0.05999999865889549
2018890132477221888,291.975464,21.667056,17.350000381469727,1.4207303,7.54,2.07,0.10000000149011612
1986351769440412672,337.439345,46.842042,14.59000015258789,1.4219206,6.34,2.48,0.019999999552965164
2162199172339813504,315.516748,44.200043,16.8700008392334,1.4221952,8.48,2.47,0.05000000074505806
2433819604272327040,355.707124,-10.8611,14.699999809265137,1.4238098,6.44,2.31,0.019999999552965164
1910514775974811136,350.189577,32.957496,16.059999465942383,1.4250273,7.72,2.39,0.05000000074505806
1793260347727289344,328.211509,22.267073,13.970000267028809,1.4262169,5.87,2.57,0.03999999910593033
2168311804153086208,310.716005,49.829042,14.34000015258789,1.4271695,7.68,4.66,0.20000000298023224
4207209504853661056,293.315753,-7.648312,13.5,1.427219,7.34,5.91,0.019999999552965164
3119493570959291648,101.208263,0.014593,12.649999618530273,1.4281403,5.88,4.44,0.019999999552965164
999659861554313600,91.881814,59.031685,17.1299991607666,1.4285773,8.47,2.01,0.07999999821186066
2401915964426878336,337.659269,-19.502288,14.630000114440918,1.4285792,9.06,7.69,0.029999999329447746
4259727982691789056,279.857015,-2.07076,14.6899995803833,1.429598,8.27,5.24,0.019999999552965164
3328785922842499968,94.561754,9.063877,13.930000305175781,1.4296766,5.52,2.2,0.019999999552965164
4411136819806727552,239.052947,1.28852,16.6299991607666,1.4298103,8.71,2.97,0.07000000029802322
3081773076519300096,117.944048,-2.496421,14.850000381469727,1.4300185,6.42,2.07,0.029999999329447746
252332116077435904,67.982973,43.123248,13.59000015258789,1.4306745,7.52,6.14,0.019999999552965164
455226268062557312,33.088568,52.761398,14.550000190734863,1.4315459,5.97,2.15,0.029999999329447746
2042415455025422336,286.887979,30.54788,17.3799991607666,1.4322433,10.08,3.65,0.07000000029802322
4321083033624475648,289.616334,15.977463,18.270000457763672,1.435771,9.48,2.52,0.15000000596046448
964245210498195840,100.021696,44.379213,13.289999961853027,1.438965,5.76,3.57,0.009999999776482582
2008296367961642368,342.122618,59.224211,18.559999465942383,1.4401002,8.96,2.05,0.15000000596046448
3334554304436110336,85.207366,8.493166,14.09000015258789,1.4420896,6.12,2.88,0.019999999552965164
1030829504372268160,131.498335,55.391086,14.779999732971191,1.4433192,7.98,4.62,0.019999999552965164
1110264198660632320,114.286549,70.562636,13.0600004196167,1.4450733,5.7,3.44,0.009999999776482582
3184538587208431872,70.007389,-10.399392,16.170000076293945,1.4509783,9.2,4.07,0.05000000074505806
2202152744825770368,339.142304,62.542587,16.239999771118164,1.454295,7.67,2.73,0.03999999910593033
2106108170753524608,286.830837,44.465024,16.5,1.4545793,7.9,2.01,0.05999999865889549
4486348122432662144,266.543418,7.225827,16.5,1.4580877,8.41,3.3,0.05000000074505806
2116288338457884160,272.586123,46.049663,19.299999237060547,1.4600082,10.16,1.53,0.20000000298023224
122417631772150016,50.198908,30.303834,17.760000228881836,1.4601939,8.34,2.07,0.1599999964237213
4303642618856172416,298.075365,11.226709,17.389999389648438,1.4610333,8.75,2.06,0.10000000149011612
4585874300071105920,273.964522,26.577482,13.529999732971191,1.4616786,5.01,2.29,0.009999999776482582
3049721350498352000,105.957708,-9.646559,17.360000610351562,1.4618955,9.24,2.42,0.10000000149011612
958181919266974208,97.249855,40.839566,15.319999694824219,1.4627209,7.45,3.23,0.029999999329447746
463299393532649344,47.308449,61.621672,15.770000457763672,1.4638688,7.2,2.59,0.07999999821186066
2944438920248519936,95.27506,-16.689971,16.1200008392334,1.4645894,7.63,2.27,0.03999999910593033
348140913621058304,24.203707,41.868952,14.5,1.4647401,7.79,4.58,0.07999999821186066
4233685916650597248,297.388151,-3.856443,15.579999923706055,1.4664029,7.94,3.59,0.029999999329447746
1343710583944320,43.940272,2.265951,13.90999984741211,1.4668184,6.84,4.41,0.2800000011920929
50632514757076864,60.552254,20.194579,16.389999389648438,1.4673063,9.71,5.7,0.07000000029802322
3419592320433639936,74.579817,24.611863,16.559999465942383,1.4675372,9.97,5.0,0.07000000029802322
4109530502450883840,258.681949,-24.823324,13.300000190734863,1.4688754,8.46,10.79,0.019999999552965164
350412882601300608,26.454564,45.385407,15.359999656677246,1.4706612,6.96,2.25,0.03999999910593033
3008974476065132032,85.750224,-13.047395,15.59000015258789,1.4722829,8.61,4.02,0.05000000074505806
151210547064861056,66.852979,25.951615,17.6200008392334,1.4726623,8.5,2.67,0.11999999731779099
1061822400696509696,168.556118,68.828341,14.819999694824219,1.4752348,8.95,6.72,0.019999999552965164
2139682857817751552,289.956334,53.630582,16.81999969482422,1.4753645,9.46,3.47,0.05000000074505806
1104190260207188608,98.635931,66.723551,16.059999465942383,1.4754298,8.33,3.11,0.05000000074505806
545791013615538560,40.226604,71.948878,16.399999618530273,1.4754733,9.51,4.2,0.03999999910593033
2297172986368394368,313.337112,79.746203,16.610000610351562,1.4761662,7.98,2.08,0.05000000074505806
3199507441588319360,68.322991,-5.619217,13.649999618530273,1.4773451,5.16,2.14,0.019999999552965164
2288458459068669440,302.864627,74.793841,18.940000534057617,1.4781617,10.19,2.34,0.17000000178813934
1167463752770963840,229.831086,10.158708,13.020000457763672,1.4786616,5.25,2.91,0.019999999552965164
1084383451586091008,120.625663,59.734613,12.5600004196167,1.4787462,7.7,10.68,0.019999999552965164
3334594745848048768,84.609076,8.486364,17.489999771118164,1.4802531,8.82,2.18,0.10000000149011612
3364686485018100864,103.676495,18.654365,18.440000534057617,1.4808338,11.39,3.92,0.18000000715255737
2865304903731856768,355.893359,27.815549,16.729999542236328,1.4821074,8.55,2.65,0.07000000029802322
4535744678746786176,280.086663,24.008194,15.029999732971191,1.4825163,7.1,2.81,0.019999999552965164
2182907408692822400,312.711796,54.640713,14.880000114440918,1.4832434,6.02,2.68,0.019999999552965164
163290984400428288,60.809462,26.314893,17.6200008392334,1.4882824,9.56,2.89,0.10999999940395355
191178516291895936,83.919428,40.286089,16.790000915527344,1.4897952,8.27,2.21,0.07000000029802322
141466228343530368,42.742293,36.889262,17.239999771118164,1.4906232,8.64,2.03,0.14000000059604645
2874412364702858112,1.247306,33.958782,17.049999237060547,1.4919573,8.38,2.04,0.07999999821186066
6245733612121878400,242.33561,-19.442304,16.8799991607666,1.4929912,11.14,7.11,0.09000000357627869
1970705100507879168,319.710764,43.569587,17.799999237060547,1.4945715,9.24,2.18,0.07999999821186066
488454402807243264,53.393547,65.037921,16.469999313354492,1.4948335,7.04,2.14,0.05000000074505806
3146426353095685504,122.083705,9.091667,14.489999771118164,1.495435,7.39,3.84,0.03999999910593033
2155404156106558208,285.127944,59.203931,13.6899995803833,1.4956698,5.55,2.46,0.009999999776482582
3339357173088262016,81.237187,11.373524,16.190000534057617,1.4958159,10.02,5.84,0.07999999821186066
4315388869072209152,292.58966,12.101448,18.06999969482422,1.4990188,10.57,3.59,0.15000000596046448
434971511530867840,46.642162,46.525872,15.850000381469727,1.5004826,7.53,2.58,0.12999999523162842
1098580964199320064,122.230817,71.206664,14.430000305175781,1.5046865,6.18,2.29,0.019999999552965164
581270364056608128,131.284342,3.320746,14.579999923706055,1.5059893,6.61,2.67,0.019999999552965164
3201056443017623424,69.083378,-4.958947,13.40999984741211,1.5095166,5.24,2.41,0.009999999776482582
3418426799453346944,76.757832,23.215054,15.850000381469727,1.5097289,8.49,4.25,0.05000000074505806
2709486376449469440,338.900598,6.21618,17.90999984741211,1.5116423,9.31,2.26,0.18000000715255737
2485009704565749760,21.784411,-2.758055,16.200000762939453,1.5128429,8.33,2.83,0.05000000074505806
4384459369183003776,254.2976,1.319527,16.56999969482422,1.5131812,8.77,3.2,0.07000000029802322
4489823197650644352,266.675761,10.558766,13.899999618530273,1.513539,5.21,2.24,0.019999999552965164
2059678474811921920,298.824772,36.053263,14.149999618530273,1.5144891,7.89,5.63,0.009999999776482582
4381406678225905792,254.655158,0.704535,14.229999542236328,1.5151695,6.66,3.75,0.019999999552965164
949864594838447488,109.766005,43.098608,17.219999313354492,1.5155181,8.63,2.14,0.10000000149011612
287517415878245376,81.598591,63.942496,17.200000762939453,1.5167348,9.64,3.29,0.07999999821186066
806385542960619904,149.462951,40.436652,15.550000190734863,1.5180008,10.17,8.4,0.029999999329447746
2298026104312442240,310.347989,80.641777,13.3100004196167,1.5182792,5.14,2.72,0.009999999776482582
1979476901198239360,329.066116,49.15299,16.309999465942383,1.519738,10.01,5.49,0.03999999910593033
1949896769926774400,328.479043,37.542434,19.239999771118164,1.5205867,10.34,2.04,0.23000000417232513
3376565028826711424,97.028222,23.008588,13.220000267028809,1.5213919,5.55,2.94,0.009999999776482582
157061014077161856,74.56222,31.254039,16.489999771118164,1.5264485,8.04,3.1,0.07999999821186066
4134330330809395456,258.584873,-19.057035,17.399999618530273,1.5266741,8.5,2.08,0.10000000149011612
2670791882208411904,324.259534,-6.228668,14.369999885559082,1.527027,7.11,3.55,0.07000000029802322
531273848060242304,0.300069,71.361521,18.8799991607666,1.5278626,11.04,3.53,0.18000000715255737
4524233685356340224,277.594663,18.267942,14.050000190734863,1.5280683,6.1,3.0,0.019999999552965164
2778554016119233536,13.565101,15.901355,16.360000610351562,1.5285248,7.87,2.28,0.05999999865889549
1710551921989968128,243.402745,81.012352,16.520000457763672,1.5304257,8.07,2.27,0.05000000074505806
161794338619624192,73.610074,34.308188,16.079999923706055,1.5318397,6.46,2.11,0.05000000074505806
4499188906415640960,266.566171,12.622257,16.40999984741211,1.5319771,8.09,2.54,0.05999999865889549
1089989341684035712,126.10398,61.588601,17.799999237060547,1.5339027,9.81,2.99,0.11999999731779099
3373229522864065280,92.80584,17.478936,16.260000228881836,1.5342105,7.83,2.43,0.05999999865889549
2250963501950354560,297.597207,68.96595,17.25,1.5344918,9.06,2.78,0.05999999865889549
947972541485892224,106.870236,41.020899,13.770000457763672,1.5360155,6.31,3.38,0.019999999552965164
2265582879134829824,280.831708,71.404401,17.959999084472656,1.5361034,9.62,2.31,0.09000000357627869
4372067559602446720,266.565192,-0.039435,18.059999465942383,1.5366372,8.84,2.26,0.1899999976158142
3730872579176368768,197.951047,8.462545,15.329999923706055,1.5367328,7.43,2.63,0.25
2182185785466734336,312.975016,52.875514,17.940000534057617,1.5375633,10.22,3.06,0.09000000357627869
185146320622402176,75.496726,34.798349,13.270000457763672,1.5383693,5.37,4.23,0.11999999731779099
5728099927358453504,123.547023,-11.433843,14.789999961853027,1.5385613,6.93,2.84,0.029999999329447746
3143418535958358784,113.163176,8.957981,13.470000267028809,1.5406553,5.81,3.02,0.019999999552965164
5751741248421181568,127.883208,-10.23978,16.709999084472656,1.5420556,9.28,3.38,0.05999999865889549
5651579931018611072,137.726998,-23.717585,16.299999237060547,1.5421774,8.02,2.49,0.05000000074505806
670606023115776896,121.005939,20.496275,17.729999542236328,1.5434815,9.19,2.04,0.11999999731779099
4543777122280801408,262.508591,15.881646,14.300000190734863,1.5466758,6.42,3.02,0.019999999552965164
3136920525320320896,115.79825,3.272765,15.1899995803833,1.5484236,8.08,3.83,0.029999999329447746
3885869809925420800,158.299968,14.562941,18.06999969482422,1.5490262,9.69,2.14,0.15000000596046448
4375350705620525440,264.015662,0.789639,17.649999618530273,1.5490654,8.87,2.32,0.14000000059604645
1971809869181770880,318.442322,44.883726,15.739999771118164,1.5495631,9.81,6.51,0.029999999329447746
1913085571600024320,351.08463,35.501785,14.670000076293945,1.550809,7.34,4.06,0.07000000029802322
1855994014456159232,308.910692,26.533766,17.889999389648438,1.5508572,9.7,2.42,0.10999999940395355
2116454506447793152,271.529102,46.432471,17.770000457763672,1.5517275,9.32,2.18,0.07000000029802322
2651489611985767168,347.41611,1.071345,16.1299991607666,1.5547321,8.06,2.54,0.05999999865889549
1995030008564289664,358.133776,56.462871,14.350000381469727,1.5551802,6.53,3.2,0.07000000029802322
1738146051780157312,314.793267,8.224471,17.770000457763672,1.5557634,10.11,3.18,0.10999999940395355
4105606036242850304,282.954487,-12.920123,18.489999771118164,1.5558917,9.28,2.02,0.25999999046325684
4308869697126496384,288.846214,9.026216,14.5600004196167,1.5559129,6.84,3.88,0.019999999552965164
542070987821459072,40.758196,70.15519,13.6899995803833,1.5586051,5.02,2.39,0.029999999329447746
1432214401709497472,256.340753,55.423016,14.59000015258789,1.5609285,6.55,2.69,0.019999999552965164
1985975251131574528,345.41426,50.274479,18.59000015258789,1.5642704,10.17,2.31,0.1599999964237213
3089208523901536128,117.359458,3.282104,14.329999923706055,1.5665958,8.06,5.55,0.019999999552965164
4306162424648732032,289.17466,7.007821,15.5,1.5707231,6.36,2.29,0.03999999910593033
3906748608024852992,182.980504,11.182961,16.170000076293945,1.574014,8.05,2.44,0.05999999865889549
3169620306068417792,111.479816,16.733136,17.729999542236328,1.5805581,9.96,2.91,0.11999999731779099
1610735748159821056,219.042154,57.243372,14.970000267028809,1.5805963,8.52,5.12,0.019999999552965164
1180440807477081600,224.641122,11.263268,16.389999389648438,1.5807023,9.81,4.88,0.05999999865889549
3412131206327071488,74.026962,21.370276,16.469999313354492,1.5817165,10.69,7.0,0.05999999865889549
2993305615034823552,93.950412,-14.909918,16.93000030517578,1.5819235,8.25,2.08,0.07000000029802322
4443994831448386944,254.773911,9.174091,14.260000228881836,1.582261,9.34,10.34,0.019999999552965164
2607352015495547264,345.687318,-8.377811,16.34000015258789,1.584084,8.41,2.7,0.05999999865889549
1503770755884281344,206.30482,46.311117,13.260000228881836,1.5874957,8.58,11.59,0.009999999776482582
1483227480630781568,208.928831,36.262481,16.729999542236328,1.5876517,8.31,2.07,0.05999999865889549
4154484761218411008,275.795203,-10.23111,15.649999618530273,1.5876877,6.05,2.0,0.03999999910593033
2139537928441378048,289.724481,52.774207,16.450000762939453,1.5912713,7.86,2.0,0.03999999910593033
2938801724134890112,99.531683,-20.677057,15.859999656677246,1.5917149,8.38,3.34,0.029999999329447746
1108408502208997888,109.369145,68.911503,14.779999732971191,1.5936288,6.14,2.05,0.05000000074505806
3187677211869353472,72.437433,-6.934418,16.770000457763672,1.5937181,10.16,4.88,0.10000000149011612
4583143628582897280,272.132076,27.032138,14.859999656677246,1.5939063,8.06,4.41,0.019999999552965164
964177934129917696,99.105583,43.829087,12.699999809265137,1.594551,9.2,19.9,0.019999999552965164
399344173694047872,24.605093,47.872719,15.100000381469727,1.5953958,6.71,2.35,0.05000000074505806
6911076784173044992,317.045167,-6.23028,16.979999542236328,1.5955716,8.4,2.06,0.10999999940395355
1955395775471387520,333.804795,39.101682,13.9399995803833,1.5956579,5.93,2.71,0.009999999776482582
4370908369408019456,267.70431,-1.482966,15.15999984741211,1.5963089,9.86,8.72,0.029999999329447746
3368797563292229376,95.286759,15.347211,16.149999618530273,1.5988416,9.35,4.39,0.05000000074505806
1884176181090974848,341.525149,28.154494,14.5,1.5993179,5.96,2.12,0.019999999552965164
372080511571637376,19.539478,41.202641,14.649999618530273,1.5995205,6.42,2.32,0.029999999329447746
2778278283514097152,14.109696,15.410215,16.790000915527344,1.6000275,9.4,3.64,0.07000000029802322
1753827870729908096,306.907808,10.883133,16.290000915527344,1.6032283,7.8,2.34,0.05000000074505806
179776649429702656,68.384669,40.209394,15.210000038146973,1.6035649,6.13,2.31,0.03999999910593033
160912225352261248,74.988885,33.507386,14.329999923706055,1.6043147,5.01,2.27,0.019999999552965164
2778696682048150016,14.246251,16.631617,12.579999923706055,1.6047162,5.08,3.47,0.07000000029802322
1782719600333747456,329.774283,22.529094,17.68000030517578,1.605127,9.24,2.28,0.11999999731779099
1895558664761486976,334.717042,30.75941,17.6299991607666,1.6053452,9.75,2.86,0.10999999940395355
514978089305322624,32.001838,63.789216,18.719999313354492,1.605756,9.28,2.06,0.17000000178813934
4257762060236603904,279.061714,-3.784255,17.459999084472656,1.6068174,7.93,2.67,0.10999999940395355
4513674937788849664,288.138219,17.593124,15.84000015258789,1.6089828,7.41,2.53,0.03999999910593033
1460872858753346304,196.711578,27.479843,17.170000076293945,1.610686,9.12,2.45,0.09000000357627869
1285190004649436032,215.330574,30.97185,18.25,1.6123869,9.82,2.06,0.12999999523162842
1693828831167741184,225.336985,68.545559,15.899999618530273,1.6135034,9.41,5.08,0.029999999329447746
2076080748724842496,300.577509,44.274434,17.239999771118164,1.615525,8.82,2.36,0.05999999865889549
884865624934074752,107.358571,29.309835,16.520000457763672,1.6181508,8.58,2.67,0.05999999865889549
3345922872413587840,92.181401,15.550895,17.690000534057617,1.6186409,9.21,2.08,0.11999999731779099
3395890045195635584,85.433319,15.409352,14.09000015258789,1.6196254,5.65,2.6,0.029999999329447746
4316215877956621568,292.102784,12.585749,15.550000190734863,1.6218155,6.45,2.3,0.029999999329447746
462681025618505472,51.162609,61.065208,17.260000228881836,1.6235075,8.12,2.18,0.07999999821186066
2205369503523969408,336.469038,63.139147,18.690000534057617,1.624369,10.16,2.95,0.18000000715255737
1300372993215892608,251.431188,25.421307,13.460000038146973,1.625422,5.6,2.89,0.009999999776482582
4295586011810944768,291.768654,7.643955,14.369999885559082,1.6256117,5.84,2.43,0.029999999329447746
4534261128328708480,283.535843,25.016967,16.989999771118164,1.6259427,8.59,2.81,0.05000000074505806
168172919106532096,56.950885,30.394077,12.680000305175781,1.6317564,5.3,4.71,0.019999999552965164
2006093191488060544,333.217803,55.476719,14.770000457763672,1.6325077,6.99,2.96,0.019999999552965164
155726202664091648,74.923102,28.332107,18.329999923706055,1.6337232,9.15,2.49,0.20000000298023224
2290333096331356928,306.917221,77.045128,16.420000076293945,1.6342162,8.32,2.82,0.03999999910593033
4172104499458786688,269.939004,-6.558426,17.139999389648438,1.6427111,8.28,3.37,0.07999999821186066
4306140395731078784,288.373243,7.079148,16.079999923706055,1.6427155,6.69,2.29,0.03999999910593033
2635328234166330624,347.824657,-5.173515,15.859999656677246,1.6442036,7.59,2.32,0.05000000074505806
64340572895741184,55.25964,21.723096,17.1299991607666,1.644454,8.28,2.6,0.09000000357627869
4491756723206400256,260.269217,10.519765,17.1299991607666,1.6455753,8.8,2.71,0.05999999865889549
2054967548493258624,303.221764,32.828819,15.739999771118164,1.6468554,9.62,6.0,0.03999999910593033
923338322766937088,114.975365,39.642656,17.700000762939453,1.6468818,9.9,2.9,0.10999999940395355
179701161084150272,67.519892,39.817757,16.889999389648438,1.6469706,8.72,3.2,0.07999999821186066
5764349279536491008,134.017102,-1.498995,16.43000030517578,1.6470017,8.63,2.87,0.05999999865889549
1229603270889699968,211.059822,12.981183,16.260000228881836,1.6471166,8.9,3.59,0.05000000074505806
6903826020384031232,310.931234,-8.461401,17.290000915527344,1.6471888,8.71,2.06,0.09000000357627869
2007880997396347648,336.82365,57.772432,16.25,1.6511906,8.67,3.61,0.05000000074505806
1840052603372841088,317.644151,23.345339,17.829999923706055,1.6532509,10.75,3.97,0.10000000149011612
2753553668619571456,3.342952,10.571597,16.68000030517578,1.6575727,10.37,5.54,0.07000000029802322
4152003747602272512,270.673528,-10.709411,16.920000076293945,1.6590858,11.07,6.74,0.07999999821186066
2197266304690537856,314.501054,63.934028,16.889999389648438,1.6600295,7.75,2.25,0.05999999865889549
4102073618945750784,281.976727,-13.964201,14.09000015258789,1.6600834,5.09,2.78,0.029999999329447746
667140843500845312,119.997843,16.234054,17.639999389648438,1.6609,9.11,2.04,0.10000000149011612
4411907989776004992,243.661993,2.030063,16.84000015258789,1.6611081,9.32,3.55,0.07000000029802322
337188265979350656,40.885484,43.132218,14.579999923706055,1.6659243,5.97,2.04,0.029999999329447746
1290526969667341440,228.11432,34.516697,17.940000534057617,1.6681833,9.72,2.36,0.10999999940395355
4317227836636094080,294.94188,14.142703,17.899999618530273,1.669614,9.96,3.29,0.15000000596046448
3129726283301546496,103.222608,5.556512,14.949999809265137,1.67321,6.35,2.02,0.029999999329447746
644861821639597440,144.241938,24.114988,16.299999237060547,1.6744106,9.06,3.58,0.05999999865889549
270661765189066240,64.821648,50.11634,14.899999618530273,1.674595,5.73,2.15,0.029999999329447746
1814295478340825728,311.247738,20.054713,19.3700008392334,1.6751413,10.72,2.06,0.30000001192092896
1717312372312394240,183.41753,78.158772,16.3799991607666,1.6774765,9.07,3.59,0.03999999910593033
4183790590076855680,295.0854,-12.55166,17.40999984741211,1.6785187,8.45,2.05,0.10999999940395355
235849440342841728,49.180845,39.790198,18.350000381469727,1.6792728,10.47,3.2,0.18000000715255737
1612479161284844160,226.493932,55.865287,14.270000457763672,1.6822768,6.83,3.27,0.029999999329447746
4431519222762669440,236.450816,9.277464,17.190000534057617,1.682738,8.85,2.24,0.07000000029802322
5111052112064659200,59.163211,-14.010329,14.359999656677246,1.6863934,7.74,4.76,0.019999999552965164
831995951908370304,165.618705,49.099453,16.739999771118164,1.6877033,8.34,2.1,0.07000000029802322
169587505238787584,63.323393,32.730212,18.770000457763672,1.6884735,10.6,2.78,0.2199999988079071
4544518403571943680,254.852316,13.497162,14.729999542236328,1.6890788,7.81,4.64,0.019999999552965164
4484526987581872896,274.499946,11.587952,15.65999984741211,1.6899713,7.18,2.44,0.03999999910593033
542887065968211072,54.71783,71.029671,15.460000038146973,1.6909691,6.92,2.47,0.029999999329447746
231050892424700928,58.145772,42.041688,19.079999923706055,1.6946917,10.3,2.33,0.2800000011920929
417400177551942144,13.734336,54.61426,17.420000076293945,1.6960377,8.58,2.02,0.09000000357627869
2337966035989243648,358.623312,-25.31278,13.350000381469727,1.696379,6.83,4.97,0.23999999463558197
1772038020964263424,323.664852,16.022572,16.299999237060547,1.6971775,7.63,2.03,0.07000000029802322
4587444849352722944,278.468589,29.39239,14.9399995803833,1.697771,7.73,3.64,0.03999999910593033
1301365611697880320,249.593968,26.019321,14.380000114440918,1.6981901,6.06,2.25,0.019999999552965164
4538559561651436928,280.10226,26.657941,17.959999084472656,1.6983701,9.32,2.05,0.09000000357627869
4589778764642223360,274.79409,29.343722,17.020000457763672,1.6993352,8.65,2.33,0.05000000074505806
355243690016879872,34.963338,48.46806,18.329999923706055,1.7030395,11.42,4.53,0.18000000715255737
1906243306443065344,332.76592,34.994331,17.899999618530273,1.7052625,9.12,2.07,0.12999999523162842
2865059364744515072,356.709125,27.401143,18.190000534057617,1.70697,9.99,2.59,0.18000000715255737
2662461672879132032,347.905688,5.155753,16.850000381469727,1.7070621,8.96,2.93,0.07000000029802322
3257475034634989824,58.356943,0.038996,15.670000076293945,1.7082422,7.3,2.91,0.03999999910593033
4158817897870220288,271.954598,-8.608881,17.209999084472656,1.7088668,7.53,2.89,0.09000000357627869
1637030770600714496,256.44737,68.949581,17.649999618530273,1.7098169,9.52,2.44,0.09000000357627869
1822950730802239616,299.624665,19.092853,16.690000534057617,1.7104094,8.33,2.27,0.05999999865889549
2146776013486513920,283.928499,54.459759,15.359999656677246,1.7129316,6.97,2.27,0.019999999552965164
2288856177337651968,302.201197,75.965078,15.350000381469727,1.7155748,8.36,4.0,0.10000000149011612
450484040047577344,38.233086,49.227978,17.81999969482422,1.7193441,9.49,2.61,0.11999999731779099
354525812003346560,36.827848,48.456629,14.710000038146973,1.7207942,6.02,2.25,0.029999999329447746
4485185663771133056,276.101231,12.931738,17.239999771118164,1.722109,9.8,3.78,0.07999999821186066
2659239244816268288,348.658825,3.663435,15.220000267028809,1.7227978,8.73,5.43,0.07000000029802322
1788271309421923328,317.231378,18.282614,17.299999237060547,1.7237435,9.01,2.41,0.10000000149011612
1806920989445102592,301.583105,14.83882,19.270000457763672,1.7271648,10.85,2.13,0.3100000023841858
1974000749172600832,324.858994,44.713007,14.5600004196167,1.7298773,6.34,2.68,0.019999999552965164
2693061214624607488,321.120735,4.204134,17.209999084472656,1.7300901,9.63,3.35,0.07999999821186066
1912834573711196672,352.674444,36.173333,16.600000381469727,1.7318032,7.77,2.0,0.05000000074505806
2022069404717161088,294.666129,26.624816,14.6899995803833,1.7333503,7.64,4.19,0.019999999552965164
4311934585823641344,283.214479,10.462549,16.84000015258789,1.735345,7.97,2.21,0.07000000029802322
247171764415273600,61.641071,48.655608,14.09000015258789,1.7362552,5.14,2.27,0.019999999552965164
517981203459188096,29.913115,64.387335,17.309999465942383,1.7363923,8.76,3.53,0.07000000029802322
285750775570829824,77.176037,61.847202,16.729999542236328,1.7427091,9.14,3.6,0.05999999865889549
1820301358742824960,298.903377,16.475641,16.850000381469727,1.7458659,8.95,2.96,0.07000000029802322
310145296456359424,18.017586,30.882935,17.670000076293945,1.74629,9.22,2.16,0.1599999964237213
6885182121402676608,315.520905,-14.785038,15.100000381469727,1.7466298,7.44,3.11,0.03999999910593033
1892063935772951552,331.719962,26.968225,17.920000076293945,1.7473013,9.94,2.71,0.14000000059604645
2058107955553367680,306.202808,38.160113,17.40999984741211,1.7497205,9.22,2.42,0.07999999821186066
289886622915910656,21.159318,22.794853,14.1899995803833,1.7508814,6.65,3.38,0.019999999552965164
2036079691075233536,286.976145,26.479642,13.350000381469727,1.7520438,6.33,4.22,0.009999999776482582
476114854388632960,66.81459,64.17823,17.43000030517578,1.753779,7.74,2.07,0.07999999821186066
1937797954429227648,349.032094,44.534308,14.579999923706055,1.7538639,6.3,2.93,0.019999999552965164
1975759177503696000,331.743554,48.192048,15.649999618530273,1.7542054,7.8,2.91,0.029999999329447746
4276407986404376832,276.067034,1.322908,18.3700008392334,1.756362,9.57,3.66,0.4399999976158142
3132908235590975488,102.153565,6.59874,15.539999961853027,1.7563707,7.02,2.06,0.05000000074505806
783188149718113280,165.489618,46.116018,13.0,1.7582304,5.81,3.64,0.009999999776482582
1627926475020967936,239.819316,62.37943,14.329999923706055,1.7591613,6.49,2.82,0.03999999910593033
4475196184012651648,270.512112,6.961871,13.369999885559082,1.7600421,5.73,3.55,0.019999999552965164
1716940703022407424,193.932835,79.000417,16.280000686645508,1.7602398,9.46,4.4,0.03999999910593033
978067617847279104,108.292668,48.135096,14.359999656677246,1.7608902,5.99,2.33,0.07999999821186066
1886538619261022208,345.358914,30.700715,15.899999618530273,1.7619513,8.46,3.36,0.03999999910593033
5754066337556307968,131.596297,-7.475705,16.469999313354492,1.762419,9.0,3.27,0.05999999865889549
2371534190409037184,13.343174,-15.602377,18.399999618530273,1.762811,10.51,2.64,0.17000000178813934
990794945975200512,102.846564,48.325821,14.40999984741211,1.763633,7.4,4.07,0.019999999552965164
45148769231368192,61.907318,15.3079,13.010000228881836,1.7643819,5.74,4.82,0.009999999776482582
2563384370862238976,21.839136,5.127296,17.219999313354492,1.7654552,9.7,3.26,0.09000000357627869
4533297509465072256,284.133917,23.421766,17.5,1.765714,8.24,2.05,0.09000000357627869
1922030060035582592,355.901891,41.358832,18.43000030517578,1.7664536,9.78,2.18,0.1599999964237213
2761153664789750272,351.453359,8.746702,16.56999969482422,1.7664644,8.46,2.67,0.07999999821186066
1992563460379467264,349.566237,52.19345,17.6299991607666,1.7672305,8.81,2.07,0.10000000149011612
1113459555546457344,98.941912,73.153844,13.489999771118164,1.768949,5.41,2.69,0.009999999776482582
4590053818645373440,273.806248,29.865501,12.800000190734863,1.7701165,5.41,3.72,0.019999999552965164
3378485081069148416,103.259292,21.990267,15.380000114440918,1.7702611,7.1,2.37,0.029999999329447746
2289540206711864960,295.886224,75.708643,18.709999084472656,1.7715432,10.15,2.02,0.15000000596046448
300989834930880640,28.292322,29.994579,14.079999923706055,1.771797,7.12,4.25,0.09000000357627869
3212746042623024512,74.358987,-3.794425,17.3700008392334,1.7747793,9.25,2.44,0.10000000149011612
2270308373953509760,314.107882,68.420492,16.899999618530273,1.7748451,7.7,2.59,0.05000000074505806
3652720289106529536,215.658527,-1.537,17.989999771118164,1.7752874,9.84,2.49,0.14000000059604645
6867886047586630528,301.289834,-17.747931,15.630000114440918,1.7770142,9.37,5.73,0.05000000074505806
2538375669650912128,18.256521,1.725956,15.84000015258789,1.7787158,7.18,2.02,0.03999999910593033
4459207296375816064,248.699216,11.350716,16.889999389648438,1.7808525,8.52,2.3,0.05999999865889549
3072716777194855168,128.07446,-2.514332,14.890000343322754,1.7821627,6.36,2.06,0.05999999865889549
2010672687471231744,347.781732,58.969158,16.43000030517578,1.7821712,7.68,2.33,0.03999999910593033
5756032298706498304,135.218131,-8.148551,14.770000457763672,1.7821778,7.03,2.93,0.07999999821186066
719966849594086400,133.08272,39.474469,16.18000030517578,1.7841226,9.63,4.98,0.05999999865889549
2081886548076826496,301.358221,44.310808,15.15999984741211,1.7842072,6.41,2.14,0.019999999552965164
2945949477427266304,102.515116,-17.714229,14.84000015258789,1.7869227,6.21,2.01,0.019999999552965164
5103292549268731520,50.113016,-19.852115,17.059999465942383,1.7879347,8.43,2.02,0.07000000029802322
662959783034484992,127.093555,19.531002,16.260000228881836,1.7889261,8.82,3.5,0.05000000074505806
2728332005749859968,331.258937,12.493722,13.630000114440918,1.7899419,6.46,3.78,0.07999999821186066
1939984298941726336,354.528516,47.374492,15.619999885559082,1.7926836,7.23,2.35,0.029999999329447746
3406421373724055808,73.395534,17.234791,16.43000030517578,1.7927901,8.48,4.01,0.05999999865889549
1831937623444236032,304.792963,24.070283,18.25,1.7932367,9.91,2.32,0.12999999523162842
1572566678742208896,186.418091,54.412331,16.8799991607666,1.7937413,9.34,3.11,0.05000000074505806
393590120109661312,2.018797,48.770734,13.75,1.7948396,5.28,2.18,0.019999999552965164
2736002817340374400,337.753571,15.18947,14.119999885559082,1.7962535,7.53,4.89,0.029999999329447746
194831437516709248,80.719451,41.067649,14.930000305175781,1.7987083,7.07,2.68,0.029999999329447746
1996506274721556992,345.624154,53.82684,15.420000076293945,1.7995043,7.41,3.06,0.029999999329447746
2188705511456309120,305.646686,59.710358,14.470000267028809,1.8007326,8.38,6.21,0.029999999329447746
2066086939635532032,310.934803,41.11029,17.079999923706055,1.8026855,9.46,3.16,0.05999999865889549
1016415937723884928,136.140126,50.791938,16.440000534057617,1.8036253,8.38,2.47,0.05000000074505806
4577042747806491520,269.408977,22.299142,15.880000114440918,1.8057231,8.01,2.75,0.20999999344348907
2040422349680017664,283.457692,28.199741,15.350000381469727,1.8072056,6.94,2.34,0.029999999329447746
2137074884958385280,297.513526,52.366059,15.979999542236328,1.8075307,7.81,2.48,0.029999999329447746
4577362465168114304,270.23933,22.448738,17.709999084472656,1.8086473,9.83,2.97,0.09000000357627869
316743461439877248,20.179272,32.762482,17.559999465942383,1.8104432,9.27,2.33,0.11999999731779099
4315423679852275328,293.067623,12.437052,13.770000457763672,1.8114501,5.65,2.49,0.019999999552965164
203296813757860224,71.324857,40.725348,16.729999542236328,1.8118473,8.48,2.93,0.07000000029802322
2096964971356794880,281.56903,38.273545,18.1299991607666,1.8134578,9.87,2.43,0.12999999523162842
4316461099061499648,292.186295,13.145411,12.84000015258789,1.8149697,6.37,5.11,0.019999999552965164
2031416731027871872,294.890198,28.277388,16.969999313354492,1.815596,8.21,2.12,0.05999999865889549
1064801630531259008,147.381563,65.446622,17.329999923706055,1.8172664,9.12,2.89,0.07000000029802322
2856296948561622912,7.152776,27.803276,16.920000076293945,1.8173346,8.36,2.16,0.07000000029802322
2182463755750161920,312.103898,53.578512,16.6299991607666,1.8176575,9.58,3.91,0.03999999910593033
1886291400943778816,343.575625,30.270282,14.899999618530273,1.8220286,7.88,4.34,0.029999999329447746
3319336685549219712,88.220942,3.505397,12.949999809265137,1.8246963,5.74,3.63,0.019999999552965164
1316050620278371968,243.316835,27.598087,16.209999084472656,1.8250115,8.29,2.86,0.03999999910593033
598889041459096064,132.725273,11.481031,17.270000457763672,1.8282114,9.71,3.23,0.09000000357627869
4305302743981819520,298.223702,13.341543,15.430000305175781,1.8320643,6.85,2.29,0.029999999329447746
1053805002424947584,156.306833,65.910715,14.220000267028809,1.8328722,6.82,3.39,0.019999999552965164
2042415111428097024,286.812215,30.565666,14.720000267028809,1.836517,7.03,3.01,0.12999999523162842
890289206555843328,108.736247,33.069806,15.630000114440918,1.8370567,9.3,5.62,0.03999999910593033
2582425678872314624,14.770009,10.717065,17.469999313354492,1.8385452,9.07,2.41,0.11999999731779099
2192381350630146816,318.365653,60.733852,15.350000381469727,1.8434926,6.33,2.49,0.019999999552965164
3229067635606671744,75.863472,2.144017,17.06999969482422,1.843697,9.05,2.63,0.10000000149011612
2020189853961794816,294.970159,23.306863,16.979999542236328,1.8454901,8.66,2.75,0.07000000029802322
233838227421253248,64.092427,46.357051,14.420000076293945,1.8507511,5.21,2.07,0.019999999552965164
2302996206107278720,275.90919,85.080771,14.100000381469727,1.8518926,7.29,4.34,0.009999999776482582
1820747760504404864,297.415809,16.709386,13.109999656677246,1.8523986,6.58,4.95,0.019999999552965164
1926851659041063552,355.898966,45.404283,18.15999984741211,1.8534663,9.72,2.35,0.11999999731779099
1392883462034244096,227.047777,41.153121,14.0,1.854539,5.8,2.44,0.009999999776482582
1821815798594591488,300.987212,17.780471,17.389999389648438,1.8562706,9.24,2.39,0.10000000149011612
595410251092594432,129.636279,7.169927,13.449999809265137,1.8585508,7.8,7.44,0.019999999552965164
4510266726588823040,278.97676,16.44693,17.020000457763672,1.8678796,8.89,3.15,0.07000000029802322
1907625671735945344,337.085344,37.472076,17.6299991607666,1.8720854,10.08,3.27,0.09000000357627869
1759027529937421312,316.696119,13.221977,17.1299991607666,1.872643,8.89,2.47,0.09000000357627869
4592643542186586240,273.916444,32.206285,19.110000610351562,1.8753403,10.15,1.67,0.20999999344348907
4227688836627404160,313.199784,0.443104,17.1200008392334,1.8760533,9.21,2.83,0.12999999523162842
2007716070654007552,337.782035,57.476472,15.739999771118164,1.8784501,6.65,2.14,0.029999999329447746
2703007847780259456,338.216046,1.946476,14.529999732971191,1.879814,6.74,2.98,0.05999999865889549
345167078265006336,32.011599,40.945886,16.190000534057617,1.8872895,9.78,5.33,0.07999999821186066
3428183144084328192,87.631378,24.769068,17.780000686645508,1.8877934,9.26,2.16,0.10999999940395355
981318736291769728,106.292197,52.079135,17.729999542236328,1.8881631,9.04,2.01,0.10000000149011612
4323102733412525312,293.522503,18.434933,18.170000076293945,1.8887574,8.77,2.3,0.11999999731779099
3099911582405505408,99.130077,-7.403134,13.289999961853027,1.891142,5.15,2.56,0.019999999552965164
3020208431179954944,92.972651,-4.987691,17.329999923706055,1.892059,9.81,3.4,0.07999999821186066
6876988010998197120,306.589355,-12.293585,17.059999465942383,1.8922358,8.69,2.3,0.09000000357627869
1670086045797015296,214.086503,66.516219,15.300000190734863,1.8925337,7.68,3.2,0.019999999552965164
2829477278684447232,341.314666,16.324202,17.200000762939453,1.893864,10.09,4.07,0.10000000149011612
5683781224981683072,146.654274,-18.118691,14.550000190734863,1.894286,7.11,3.29,0.029999999329447746
2288385277122496896,297.524421,75.117154,13.489999771118164,1.8958278,5.51,2.77,0.019999999552965164
2018522929925710208,293.65295,22.253134,14.270000457763672,1.8961998,7.72,4.94,0.019999999552965164
2066275647617255040,311.58557,41.996305,14.680000305175781,1.8991545,5.69,2.02,0.019999999552965164
1321145276125055616,238.076906,30.592166,15.34000015258789,1.9012964,7.61,2.96,0.019999999552965164
4256083449545728768,279.341291,-6.122797,16.139999389648438,1.9020443,6.39,2.23,0.05000000074505806
655172904247262464,121.188746,16.138893,14.960000038146973,1.9038745,9.22,7.11,0.05000000074505806
5620335555782321664,111.585627,-20.486822,14.130000114440918,1.9046917,6.85,3.56,0.019999999552965164
5758755303676036224,138.547857,-4.756524,14.630000114440918,1.9049235,6.46,2.35,0.15000000596046448
1992222749216820480,348.160705,51.962956,15.239999771118164,1.9050521,6.36,2.05,0.029999999329447746
1752835119107857664,306.811989,9.546449,16.579999923706055,1.9052077,10.31,5.59,0.07000000029802322
354266499057968128,37.90088,47.962644,15.010000228881836,1.9076341,6.64,2.48,0.029999999329447746
1947118067825215104,324.913536,33.172965,17.899999618530273,1.9107323,9.25,2.14,0.10000000149011612
1397705847019131776,235.995666,45.610348,17.760000228881836,1.9110157,10.46,3.47,0.09000000357627869
2079450438319214080,298.441118,45.682279,16.889999389648438,1.9146273,8.74,2.76,0.05999999865889549
328159694968383872,34.893733,36.630167,13.5600004196167,1.9158805,5.97,3.12,0.019999999552965164
1011838636457818752,140.096151,48.006303,16.020000457763672,1.9160892,7.97,2.49,0.05000000074505806
2195657757838267520,316.544806,61.553496,17.209999084472656,1.9161926,9.04,3.16,0.09000000357627869
4178942538373656448,270.524736,-1.463838,15.779999732971191,1.9178345,10.11,7.35,0.03999999910593033
2766651326008507136,357.950662,11.957883,13.930000305175781,1.9189166,5.54,2.33,0.019999999552965164
4533168553061538304,283.483767,22.993534,18.40999984741211,1.9189271,10.15,2.97,0.14000000059604645
4381139565619673728,255.391763,0.381369,16.530000686645508,1.9260416,8.93,4.19,0.05000000074505806
4591771354589699456,275.29687,31.701197,17.8700008392334,1.9261877,10.54,3.67,0.10000000149011612
3028797846080506368,115.230448,-15.992081,14.479999542236328,1.9269816,6.87,3.05,0.20999999344348907
1374235847907016320,234.42188,34.735715,13.779999732971191,1.9269848,7.55,5.67,0.019999999552965164
1697776284069939456,234.313523,74.679912,15.260000228881836,1.9287903,7.23,2.53,0.019999999552965164
1787291958093934080,322.328282,20.241219,14.210000038146973,1.9305147,5.79,2.2,0.019999999552965164
2170146236218942080,313.506266,52.285962,15.4399995803833,1.9307107,7.59,2.92,0.019999999552965164
3163800629678084224,115.233259,12.38209,15.319999694824219,1.9307131,7.07,2.28,0.03999999910593033
3333041926190841344,83.149326,6.119873,14.109999656677246,1.930847,5.35,2.12,0.019999999552965164
384985166014275328,0.760241,44.477091,17.899999618530273,1.931723,11.04,4.58,0.10999999940395355
987527918971506048,107.175321,53.891224,17.110000610351562,1.9325917,8.52,2.1,0.07999999821186066
512049097710067456,27.173587,63.424357,16.93000030517578,1.9342975,9.54,4.02,0.05999999865889549
6825149027043687680,328.846229,-17.572502,17.90999984741211,1.9343239,12.16,7.14,0.20999999344348907
451043382231821056,39.9427,50.892867,15.0,1.9361828,7.08,3.29,0.03999999910593033
1135864853741821824,118.788898,75.59752,16.43000030517578,1.9370212,10.1,5.42,0.03999999910593033
1118184942988238848,132.894302,69.150707,17.799999237060547,1.937457,10.19,3.11,0.10000000149011612
4206892879865421824,292.627251,-7.628494,15.800000190734863,1.9388456,8.99,5.72,0.03999999910593033
1428296493886455808,244.3703,53.518254,17.56999969482422,1.9415114,9.71,2.68,0.11999999731779099
915184554989050624,127.32582,42.027515,15.039999961853027,1.9432741,7.33,3.02,0.03999999910593033
4241891193975707520,298.46523,3.086791,14.40999984741211,1.9433502,6.3,2.71,0.019999999552965164
1668130014610969344,214.716802,64.407823,13.609999656677246,1.9446175,5.35,2.23,0.009999999776482582
1963732547514871552,321.038725,36.762881,15.479999542236328,1.9449405,8.22,3.54,0.019999999552965164
1706484862838733184,268.223195,79.68429,18.780000686645508,1.9466265,10.12,2.0,0.14000000059604645
2847501474015030400,358.335746,21.551358,18.229999542236328,1.9481759,9.98,2.47,0.18000000715255737
2040933897467639296,285.935083,30.153625,13.5,1.9490908,5.48,2.57,0.009999999776482582
969909963123961472,90.429063,49.106376,14.729999542236328,1.9507026,5.68,2.13,0.029999999329447746
2278267571123214720,315.540541,75.563429,18.110000610351562,1.9511682,9.0,2.87,0.10000000149011612
197124297216577920,84.395613,44.217304,17.59000015258789,1.9522883,9.46,2.99,0.11999999731779099
2681128665899291008,326.741772,-0.113681,16.950000762939453,1.955546,9.85,4.14,0.09000000357627869
2924871461565371264,98.130477,-23.170963,14.25,1.9579627,6.49,2.87,0.019999999552965164
266994790828549760,77.730471,54.010672,13.890000343322754,1.9599494,6.51,4.18,0.019999999552965164
1819279431413227520,308.630375,23.375262,16.06999969482422,1.9599723,7.91,2.56,0.03999999910593033
2160859584909439872,273.665309,63.781645,18.940000534057617,1.9622126,11.15,2.86,0.1599999964237213
3665510224972352896,208.94148,3.086252,17.850000381469727,1.9632652,9.75,2.42,0.17000000178813934
4469442547043576704,271.024328,3.466426,15.600000381469727,1.9645087,7.03,2.25,0.18000000715255737
4176568207430757376,267.62449,-4.255805,18.760000228881836,1.9666354,10.92,4.06,0.23000000417232513
4203216353567027840,282.876559,-9.61882,14.489999771118164,1.9671038,5.96,2.66,0.029999999329447746
430892804436099840,7.783358,63.55465,17.229999542236328,1.9686491,8.04,2.12,0.05999999865889549
1697145301834511744,227.110135,72.850825,16.889999389648438,1.9700084,11.46,8.2,0.05999999865889549
4175167360897036544,266.966236,-5.996401,17.350000381469727,1.9766694,7.96,2.49,0.11999999731779099
3394004691990106624,78.786891,16.649926,16.8799991607666,1.9769345,8.32,2.54,0.10000000149011612
3845964959540956800,140.555651,4.018847,14.930000305175781,1.9770808,8.08,4.47,0.05999999865889549
466577656170345472,44.860196,62.583966,17.530000686645508,1.9826204,8.51,2.11,0.10000000149011612
1242023663474884224,218.744106,21.758827,17.530000686645508,1.9830003,9.81,3.07,0.10999999940395355
357353858989469312,26.996156,48.550488,16.6200008392334,1.9877066,9.06,3.52,0.07000000029802322
1951866102632105472,323.701072,36.859318,15.020000457763672,1.9913473,6.26,2.1,0.019999999552965164
1816808382100701568,307.261595,20.529536,16.8799991607666,1.9929278,10.39,5.02,0.05999999865889549
478204549253018752,79.411223,63.789816,15.260000228881836,2.0040229,7.67,3.58,0.029999999329447746
2169050882119458944,316.556346,49.858815,13.140000343322754,2.0122932,5.22,2.72,0.009999999776482582
2233324586662575360,352.08334,76.274752,16.510000228881836,2.01556,7.61,2.27,0.05000000074505806
2766882425312878848,358.472841,12.881905,18.1299991607666,2.0184654,11.5,5.06,0.1599999964237213
209548331933396352,84.839255,46.262853,14.069999694824219,2.0192811,5.34,2.43,0.03999999910593033
3374692697963558016,90.155527,19.379666,14.550000190734863,2.0196953,5.84,2.02,0.019999999552965164
4148893740279448192,268.025978,-13.858985,18.09000015258789,2.0210556,11.92,6.0,0.15000000596046448
1741074845813003776,323.684337,8.658672,16.06999969482422,2.022514,7.67,2.22,0.05000000074505806
4262047574291306496,284.862426,-1.754069,18.049999237060547,2.0245111,10.11,3.47,0.14000000059604645
4509121310352042752,279.746515,15.003624,16.889999389648438,2.0321667,8.55,3.62,0.05999999865889549
2771433205156845312,357.241972,14.975261,13.970000267028809,2.0391659,5.95,2.57,0.019999999552965164
3982889582089182848,162.990495,17.219861,16.84000015258789,2.0398725,9.24,3.01,0.09000000357627869
1609397676868449536,212.228448,55.304326,17.360000610351562,2.0399974,9.38,2.53,0.05999999865889549
1129408865060124416,161.644043,78.017943,16.809999465942383,2.0430889,8.48,2.31,0.05000000074505806
6332743533502632576,226.546029,-7.484001,16.93000030517578,2.0439647,8.54,2.36,0.07999999821186066
1763072530137913472,312.341962,16.252753,14.069999694824219,2.0446556,5.65,2.16,0.019999999552965164
4088950737158070912,287.201983,-15.498983,18.110000610351562,2.0447932,10.06,2.74,0.17000000178813934
2243568564700969600,308.238052,63.225502,16.18000030517578,2.0448627,6.68,2.18,0.029999999329447746
1101819850576540032,109.737053,66.070133,17.780000686645508,2.0473755,9.39,2.35,0.10999999940395355
4095403088015383040,271.284254,-18.8224,14.079999923706055,2.0526325,5.73,3.26,0.029999999329447746
3355833634006894976,99.374821,13.800085,16.600000381469727,2.0553648,8.16,2.14,0.14000000059604645
2721910376807079552,332.444835,7.762854,14.109999656677246,2.056401,5.59,2.12,0.019999999552965164
5172191280759513984,38.176423,-10.906831,13.270000457763672,2.0606505,6.17,3.84,0.019999999552965164
1681220009777733632,183.825718,66.632551,14.710000038146973,2.0606888,7.27,3.44,0.019999999552965164
1654180716748020864,244.093229,72.383975,16.6299991607666,2.0610524,8.68,2.77,0.03999999910593033
4564869195571497472,253.540972,21.354509,16.579999923706055,2.0633263,8.26,2.31,0.05000000074505806
1754524690522082944,308.279825,10.826099,14.069999694824219,2.0634516,6.13,2.88,0.019999999552965164
4224335635402444672,303.535518,-0.438917,17.18000030517578,2.0644164,8.46,2.22,0.07999999821186066
1638623000876774912,261.712888,69.916187,16.170000076293945,2.0655254,7.76,2.34,0.029999999329447746
3885739036761278208,159.81393,14.771132,14.180000305175781,2.0658688,6.15,2.48,0.029999999329447746
795214912841794816,148.952716,34.259649,17.139999389648438,2.0674815,10.07,3.84,0.10000000149011612
4280089735452239104,280.058251,3.378338,16.649999618530273,2.0693306,7.15,2.33,0.07000000029802322
1798539687167915776,322.258903,25.241131,17.530000686645508,2.071542,10.47,4.36,0.10000000149011612
2085975696234744576,300.801791,48.492923,14.699999809265137,2.0715915,7.13,3.11,0.07000000029802322
1807744317497626112,300.846765,15.296018,18.149999618530273,2.0735498,9.53,2.06,0.14000000059604645
3948378248555038208,188.834057,19.770407,14.619999885559082,2.0749125,6.27,2.15,0.11999999731779099
3904185848283444864,188.152179,10.466482,16.959999084472656,2.0793255,9.04,2.62,0.07999999821186066
1284292773097363072,218.986878,30.121974,14.75,2.0845111,7.57,3.67,0.03999999910593033
4213772043090064128,293.40146,-2.976138,15.579999923706055,2.0878256,9.33,6.07,0.03999999910593033
4575472713910874496,257.700801,28.678,16.389999389648438,2.0883318,7.79,2.1,0.05000000074505806
221417353797439744,55.908356,35.468867,15.600000381469727,2.089791,6.77,2.72,0.03999999910593033
618486045222406912,141.052595,14.507063,17.09000015258789,2.0901929,8.97,2.39,0.10000000149011612
2299833392190850304,356.077898,84.012795,16.31999969482422,2.0923233,7.8,2.54,0.03999999910593033
4240117131968639104,295.388277,2.034661,17.25,2.0941898,8.77,3.05,0.07000000029802322
4312428026018681088,287.127875,10.778725,14.800000190734863,2.0945118,5.85,2.3,0.019999999552965164
2115288130769776000,274.270439,44.418442,16.520000457763672,2.0950498,8.14,2.3,0.03999999910593033
3581311235129463552,183.168772,-9.341913,17.31999969482422,2.0978602,8.97,2.3,0.10999999940395355
376681929078622592,17.206385,44.470622,17.950000762939453,2.1021039,10.06,2.89,0.14000000059604645
3216540903927294592,85.055539,-2.070538,14.529999732971191,2.1021402,5.43,2.72,0.019999999552965164
459759103529712384,43.895743,56.050558,17.350000381469727,2.1032819,8.7,3.28,0.10000000149011612
5755321082185810560,128.771305,-6.487144,16.100000381469727,2.1066986,8.02,2.49,0.03999999910593033
1806061927268744192,301.18914,12.969494,16.940000534057617,2.107355,8.89,2.7,0.07000000029802322
4550695666056474240,263.148657,18.163748,17.770000457763672,2.1076202,10.27,3.28,0.09000000357627869
2266277121945627264,278.85876,72.831003,15.979999542236328,2.1078246,7.47,2.19,0.029999999329447746
1834709874526964608,301.264556,25.304854,14.899999618530273,2.1095637,6.0,2.01,0.019999999552965164
2024383120780286848,292.616038,25.005157,16.469999313354492,2.1122272,9.13,4.13,0.1599999964237213
1746986301360932352,321.62803,12.944447,13.539999961853027,2.1124893,5.68,2.79,0.019999999552965164
979361601297939584,103.957803,49.853813,18.559999465942383,2.1137976,10.08,2.19,0.17000000178813934
4379672366135543808,253.478898,-0.523244,17.84000015258789,2.1144199,9.94,3.49,0.10999999940395355
3151672982064839808,117.326827,12.528603,15.229999542236328,2.116135,7.35,2.72,0.029999999329447746
4367998443162980864,259.039534,-1.545049,14.609999656677246,2.1188377,7.13,5.05,0.019999999552965164
2073665637077534976,297.877931,40.107859,13.359999656677246,2.1220483,6.34,3.98,0.009999999776482582
4241177782726057216,299.767019,2.922759,16.530000686645508,2.1244507,7.94,2.16,0.05000000074505806
4322185057833025408,293.126297,17.40114,13.930000305175781,2.1253691,7.14,4.46,0.019999999552965164
839806126598180352,171.199756,53.296637,14.380000114440918,2.1259202,6.39,2.53,0.019999999552965164
181808993595084800,77.577057,33.818757,14.199999809265137,2.1263028,5.57,2.59,0.019999999552965164
4602071549453776256,262.452469,33.652114,15.020000457763672,2.1283476,8.08,4.11,0.019999999552965164
859899353705172992,179.668335,62.481412,18.670000076293945,2.1289145,11.0,3.12,0.15000000596046448
338632611941613056,37.123208,41.276539,14.760000228881836,2.1302215,6.52,2.3,0.029999999329447746
3343660356660687488,89.068118,12.873107,14.0,2.1329056,5.94,2.71,0.1899999976158142
6340057622289168000,223.778757,-2.764677,13.829999923706055,2.1336869,5.36,2.43,0.019999999552965164
6832607628594761728,318.945425,-20.11689,16.139999389648438,2.1383004,8.64,3.21,0.07000000029802322
4593752541400775680,264.192112,25.230431,15.5600004196167,2.1384753,8.65,4.14,0.029999999329447746
260836254404407168,75.231672,52.801766,17.290000915527344,2.1403813,9.09,2.84,0.07999999821186066
15196045264825856,46.376698,10.662953,16.540000915527344,2.1422006,9.73,5.29,0.30000001192092896
4468072108878598272,269.657387,1.772476,14.229999542236328,2.1426956,6.35,3.58,0.029999999329447746
2172528740480025984,321.602523,52.331493,17.729999542236328,2.1427341,8.91,2.46,0.09000000357627869
763008984608596608,166.35408,36.876633,13.819999694824219,2.1435109,7.47,5.38,0.019999999552965164
4491940066771004672,262.187258,10.539835,16.6299991607666,2.1449664,8.16,2.28,0.05999999865889549
4299716537701302912,302.837105,10.142399,14.75,2.146262,6.22,2.17,0.029999999329447746
190220738584791936,85.5404,39.448901,16.100000381469727,2.1488615,8.14,3.1,0.03999999910593033
518184643170677376,29.891479,65.364971,17.729999542236328,2.1492166,8.22,2.07,0.09000000357627869
559616478983000192,25.407931,74.469408,16.84000015258789,2.1507373,7.72,2.08,0.05999999865889549
2246369158254914560,308.197965,66.450728,17.049999237060547,2.151913,9.81,3.71,0.15000000596046448
2272421566582264960,319.385176,70.727802,18.1200008392334,2.1521262,9.04,2.18,0.10000000149011612
2231699779058839552,348.604359,73.577344,18.3700008392334,2.1522649,9.3,2.08,0.12999999523162842
2022295423059473280,290.873296,23.191224,15.390000343322754,2.1529985,7.12,3.07,0.029999999329447746
346479482831459200,30.87762,43.690024,17.079999923706055,2.1531212,8.51,2.07,0.07999999821186066
4513914596967518720,286.396021,16.824354,17.010000228881836,2.1563023,9.06,3.25,0.07000000029802322
1156120709782519168,228.111051,4.959689,18.190000534057617,2.1563506,10.26,2.67,0.1899999976158142
1480928092579580544,213.905554,35.542698,14.25,2.1580724,9.03,9.01,0.019999999552965164
4589977024630666240,274.555783,30.296725,18.18000030517578,2.1611089,9.76,2.3,0.10000000149011612
4280145157704271232,281.539106,2.767655,18.170000076293945,2.163736,10.3,2.93,0.17000000178813934
337612952345650688,41.128586,43.699662,16.299999237060547,2.1654572,7.69,2.12,0.07000000029802322
4223269693242610432,302.127202,-3.339854,15.40999984741211,2.1655999,7.6,4.06,0.029999999329447746
2219173425339849984,328.152559,65.404138,14.380000114440918,2.166547,7.53,4.31,0.019999999552965164
176382315298245760,67.273093,35.50527,15.819999694824219,2.1667353,5.32,2.12,0.05000000074505806
2225318767625536128,340.947597,69.091647,16.43000030517578,2.1679425,7.48,2.43,0.03999999910593033
497833580587771776,82.280997,70.775141,16.25,2.1680279,7.4,2.01,0.03999999910593033
206605175528745088,75.142083,45.141335,16.549999237060547,2.1681709,7.04,2.02,0.05999999865889549
6248411438333354752,239.192019,-18.295619,14.989999771118164,2.1690107,6.39,2.67,0.029999999329447746
1658950088951697792,205.664472,58.016696,13.75,2.1690218,6.24,3.18,0.009999999776482582
245598157116551552,61.445244,46.137125,15.039999961853027,2.170538,6.83,3.36,0.029999999329447746
2283544402302725888,326.213218,76.744893,15.770000457763672,2.1757311,7.25,2.97,0.029999999329447746
2204860910688305536,333.201581,62.128641,17.440000534057617,2.178318,10.49,4.13,0.07000000029802322
3132096761650409856,97.521394,6.222676,14.149999618530273,2.1787421,7.87,5.6,0.019999999552965164
1158370104414342272,222.574597,4.959817,14.170000076293945,2.1855975,6.42,2.89,0.019999999552965164
977574379506934912,106.885932,46.199846,17.309999465942383,2.1902386,9.9,3.69,0.11999999731779099
1656159219202939136,266.55871,76.193356,14.149999618530273,2.1910271,6.1,2.55,0.009999999776482582
1934906479366575360,346.590429,44.204993,12.760000228881836,2.1965666,5.25,3.83,0.009999999776482582
285120343089948288,75.550088,60.840212,13.100000381469727,2.2004877,5.16,3.37,0.12999999523162842
2042635975828546176,287.619083,31.644943,16.489999771118164,2.2005887,8.88,3.37,0.05000000074505806
3247350800284903808,54.29411,-5.78218,14.949999809265137,2.2009766,6.47,2.16,0.029999999329447746
2542082879262837632,4.89219,-1.176285,17.43000030517578,2.2017681,9.61,2.88,0.10999999940395355
224925586165055360,55.614713,39.930043,16.350000381469727,2.2017915,7.68,2.26,0.05999999865889549
1840478565345944576,320.103314,24.5539,13.739999771118164,2.2052718,5.13,2.15,0.019999999552965164
2109307852667550464,273.743299,39.207529,13.260000228881836,2.2056357,5.58,2.93,0.009999999776482582
6033296420814941568,255.118255,-27.629471,14.899999618530273,2.2061864,6.51,2.47,0.03999999910593033
1495418625041479936,208.65886,37.163798,14.619999885559082,2.2098826,6.7,2.61,0.09000000357627869
2191829292717766016,322.629064,60.703206,16.0,2.2105497,6.82,2.06,0.029999999329447746
3356608033791204864,96.124035,14.100443,14.140000343322754,2.2163637,5.63,2.08,0.019999999552965164
1890350866592911616,344.521863,33.544352,16.8700008392334,2.2172809,10.07,4.66,0.05999999865889549
4278627080045128064,282.300686,1.344052,16.06999969482422,2.2184472,7.53,2.91,0.03999999910593033
237208608516507392,56.049263,42.092457,18.770000457763672,2.2187565,10.37,2.58,0.28999999165534973
3445006427902416256,86.441309,31.282228,18.670000076293945,2.2196236,10.33,2.8,0.23000000417232513
196489771631605888,87.346835,43.786019,18.520000457763672,2.2203272,10.12,2.48,0.1899999976158142
3166278482210884992,110.381631,13.332688,13.3100004196167,2.2218542,6.67,4.71,0.019999999552965164
4286806140892993536,279.70978,7.807361,17.549999237060547,2.2226115,9.77,3.37,0.09000000357627869
505485906648201216,29.824695,58.242902,14.710000038146973,2.223578,6.79,3.28,0.019999999552965164
717085957330606592,133.595786,36.197566,16.90999984741211,2.2252309,9.41,3.32,0.07999999821186066
1829989087006326912,301.690645,22.355265,14.210000038146973,2.229355,5.87,2.27,0.019999999552965164
781466963045614976,162.885898,42.531997,14.34000015258789,2.2301861,6.42,2.6,0.019999999552965164
1327129986634284928,252.611787,36.012373,14.260000228881836,2.2305055,6.89,3.41,0.019999999552965164
4284749951075715712,278.308135,5.83182,17.6299991607666,2.2329408,8.49,2.3,0.12999999523162842
2698662543468273536,324.698356,5.080877,13.970000267028809,2.2331196,9.3,11.65,0.6100000143051147
3152097664133707776,118.847786,12.660432,17.360000610351562,2.2331492,10.08,3.5,0.09000000357627869
1769262544378440320,328.233023,15.190854,15.050000190734863,2.2398028,8.68,5.31,0.05000000074505806
2771875002672914304,357.643428,16.366748,14.779999732971191,2.2410153,6.59,2.46,0.029999999329447746
2951524997813261696,97.093437,-13.577684,16.020000457763672,2.2413422,7.02,2.04,0.03999999910593033
362177966254147456,12.161127,34.341963,15.029999732971191,2.2460551,6.42,2.2,0.029999999329447746
448527390390627200,51.753209,56.43834,14.40999984741211,2.2461826,5.48,2.71,0.019999999552965164
4511172582429899136,283.350284,17.204607,17.170000076293945,2.2537778,9.07,2.88,0.09000000357627869
1389769400290808704,232.651832,40.689169,17.559999465942383,2.2552473,10.53,4.12,0.07999999821186066
1115574530585579904,99.761536,75.230388,16.829999923706055,2.2553763,8.49,2.36,0.07999999821186066
3028736690049926272,115.757438,-16.111478,16.040000915527344,2.2556719,8.11,2.63,0.03999999910593033
4187216737030334464,293.944593,-10.936828,15.180000305175781,2.2561353,6.95,2.87,0.10000000149011612
1993070674538060032,355.35344,52.904981,16.979999542236328,2.259744,9.31,3.32,0.05999999865889549
2412460319592505600,350.499445,-12.053899,14.449999809265137,2.2636944,7.74,4.55,0.019999999552965164
678350815522066816,126.466251,24.451459,12.550000190734863,2.2653744,6.85,7.22,0.07999999821186066
4208176113010126464,292.328025,-6.307635,16.729999542236328,2.2658168,7.78,2.43,0.07000000029802322
1375458573556403456,234.04205,36.942199,15.390000343322754,2.2672069,6.9,2.01,0.029999999329447746
60963491652216576,51.061101,20.498193,16.260000228881836,2.2680472,8.68,3.98,0.07000000029802322
1762051672247239936,310.684065,13.485762,14.869999885559082,2.2683526,8.7,5.87,0.07999999821186066
275805830335926144,65.837008,55.376408,16.579999923706055,2.2699436,8.66,4.04,0.05999999865889549
2273279116932054528,317.984761,71.74315,17.43000030517578,2.2711409,8.07,2.15,0.07000000029802322
57118636927348224,55.588406,19.774459,13.829999923706055,2.2718874,7.45,6.64,0.029999999329447746
4496303478667260032,269.746549,12.29899,16.65999984741211,2.2734119,8.31,2.55,0.05999999865889549
5172469933942104832,42.007068,-11.408731,17.969999313354492,2.2747316,10.17,2.91,0.20000000298023224
1363143115612780544,269.045438,48.352646,16.31999969482422,2.2767056,9.46,4.27,0.03999999910593033
1036255972212417920,134.774919,56.068776,16.610000610351562,2.2768948,8.32,2.32,0.05000000074505806
3332182348618400640,95.540937,12.598142,13.65999984741211,2.2771899,5.71,2.62,0.019999999552965164
1449530610334539392,200.662226,27.76306,14.920000076293945,2.2781526,6.57,2.14,0.029999999329447746
980715963402129920,106.380129,50.569445,17.540000915527344,2.2794802,10.18,3.62,0.10000000149011612
1344655304331609600,266.965866,40.249463,17.59000015258789,2.2803349,9.61,2.67,0.07000000029802322
2230387516228295296,343.379247,73.530583,13.670000076293945,2.2824517,5.01,2.79,0.009999999776482582
496638755046228608,67.594822,69.005659,13.8100004196167,2.2833839,8.53,8.78,0.009999999776482582
2270729834801702656,315.819463,69.133267,16.559999465942383,2.2869304,9.74,4.32,0.30000001192092896
360233406927891584,30.046577,53.642805,16.8700008392334,2.2873344,8.85,2.88,0.07000000029802322
162631036905530368,61.684969,26.465661,16.579999923706055,2.2900389,8.04,2.48,0.07000000029802322
791859242011130240,174.705073,51.595597,17.06999969482422,2.2928217,10.92,5.89,0.07000000029802322
373103809004484864,18.080244,42.182795,18.079999923706055,2.2938746,10.24,2.8,0.12999999523162842
3223583825659060736,82.978244,2.145752,17.239999771118164,2.2960442,9.21,2.6,0.09000000357627869
2036224586096570368,288.244713,26.557893,16.59000015258789,2.2966604,8.98,3.36,0.05000000074505806
441192582682800128,44.266419,53.237531,17.540000915527344,2.297352,8.79,2.83,0.09000000357627869
1972636804987308032,326.690458,42.722364,14.720000267028809,2.2981023,8.98,7.12,0.019999999552965164
107061444357146624,32.051924,26.819931,17.5,2.2998123,9.62,2.9,0.15000000596046448
345864684033486464,29.968879,41.552341,18.649999618530273,2.3019795,10.36,2.32,0.20000000298023224
1761976935525843712,313.376072,15.094815,18.920000076293945,2.3030061,10.19,1.93,0.2199999988079071
2496515990671182720,37.429842,-2.218325,13.720000267028809,2.304643,5.48,2.28,0.019999999552965164
2155949204636515584,284.170533,60.872504,15.75,2.3089406,7.98,2.86,0.05999999865889549
2165681875419828864,318.346019,48.483491,16.510000228881836,2.309233,7.5,2.11,0.03999999910593033
462784585870968576,47.63255,59.426584,15.220000267028809,2.3137605,5.89,2.56,0.029999999329447746
330817523808470528,29.993938,37.168574,14.489999771118164,2.3230692,6.91,3.19,0.019999999552965164
516913818186121344,36.533633,66.04245,15.359999656677246,2.3260203,6.3,2.9,0.029999999329447746
2881519122532041856,358.068054,38.748419,15.880000114440918,2.3268235,7.81,3.09,0.03999999910593033
4380775799069863296,257.60369,0.414805,16.030000686645508,2.3269272,7.43,2.47,0.05000000074505806
3418479958264994816,76.609345,23.418639,17.280000686645508,2.3272784,8.01,2.04,0.10999999940395355
3309153352450069888,68.845657,14.266591,16.360000610351562,2.3279031,8.89,4.99,0.05999999865889549
4514252318827114752,285.148137,17.637558,17.709999084472656,2.3357082,9.32,2.69,0.09000000357627869
3106687249793050496,99.759116,-2.356163,15.90999984741211,2.3400657,7.45,2.52,0.03999999910593033
505506797370145920,30.527068,58.577151,14.010000228881836,2.3422894,6.49,3.78,0.05000000074505806
4213540939486758656,292.486125,-3.506772,17.100000381469727,2.342595,7.78,2.12,0.07999999821186066
548111086229556352,46.77267,75.19078,16.520000457763672,2.344214,7.19,2.05,0.03999999910593033
1774577824104936704,332.378296,15.317911,16.600000381469727,2.3448311,9.77,4.39,0.07000000029802322
4594698602436609408,266.142088,27.797278,15.670000076293945,2.3483951,8.64,3.94,0.029999999329447746
2228615687599522176,351.056053,72.901915,17.209999084472656,2.3486407,8.38,2.67,0.05999999865889549
227229337902736896,60.817661,40.190074,18.15999984741211,2.3642022,10.45,3.03,0.23999999463558197
3220741794259147136,82.619523,-0.347881,16.829999923706055,2.3645,9.57,3.73,0.07999999821186066
1434535058438506752,263.381542,58.75238,17.010000228881836,2.3649907,8.39,2.12,0.05000000074505806
2099353866527609088,288.261533,38.219758,18.329999923706055,2.3651519,9.48,2.02,0.11999999731779099
5743326067457954944,136.380582,-10.058343,14.140000343322754,2.3652968,6.07,2.55,0.029999999329447746
1837573621265361664,314.604396,20.381357,15.149999618530273,2.3677786,7.11,2.68,0.07000000029802322
2036377177696790656,289.582962,27.230573,17.040000915527344,2.3678445,8.38,2.18,0.05999999865889549
3168756678340784128,112.987201,16.429719,16.90999984741211,2.3687153,9.48,3.35,0.07000000029802322
2716189957109688704,339.963513,9.030296,17.700000762939453,2.3692158,9.3,2.41,0.11999999731779099
1802627838903338240,302.704506,11.480726,16.489999771118164,2.3696465,8.09,2.43,0.05999999865889549
4459885656390673280,247.056993,11.997627,15.760000228881836,2.3735265,7.45,2.41,0.029999999329447746
4316165300426179712,292.449857,12.437086,14.149999618530273,2.3820542,5.78,2.67,0.019999999552965164
461330516103033984,46.154206,59.441319,15.069999694824219,2.3837904,6.57,3.1,0.029999999329447746
4245690109718865024,308.392046,5.452401,17.229999542236328,2.3844481,9.54,2.99,0.07999999821186066
2858012324139894656,8.639845,29.288131,12.739999771118164,2.3846457,5.01,3.08,0.019999999552965164
2075902112446261632,299.587768,43.094656,16.420000076293945,2.3875611,8.33,2.77,0.03999999910593033
541801229515748864,42.209986,69.630491,18.09000015258789,2.3903746,9.42,2.49,0.14000000059604645
495767873117509504,66.456023,67.88152,14.0600004196167,2.3933392,6.2,3.1,0.019999999552965164
2073131304482546688,296.267538,38.944752,16.700000762939453,2.3939282,10.17,4.98,0.05000000074505806
1412138590696694016,252.88815,50.062905,17.110000610351562,2.3954199,9.32,3.03,0.05000000074505806
1892102629134009472,333.205999,26.365838,18.299999237060547,2.397717,9.69,2.06,0.14000000059604645
942571671651027328,98.260692,35.846836,14.4399995803833,2.4001033,6.23,2.5,0.019999999552965164
506389499043387904,27.266295,58.617573,13.890000343322754,2.4001105,5.63,2.79,0.019999999552965164
4507037048638139648,282.805474,13.896382,17.329999923706055,2.4029698,8.61,2.3,0.07999999821186066
513371878917181568,22.107466,65.841584,15.100000381469727,2.4036703,5.97,2.49,0.07000000029802322
11966642177228032,55.633106,9.171506,15.899999618530273,2.4090365,8.33,4.27,0.07999999821186066
1603058197763982976,232.692049,58.949266,12.569999694824219,2.4102067,7.03,7.82,0.029999999329447746
4308374951306120960,291.187254,9.249497,14.359999656677246,2.410335,8.21,5.88,0.05000000074505806
565823119041194368,24.55704,80.478131,14.1899995803833,2.4110598,5.39,2.1,0.009999999776482582
2282319511991892480,342.664405,77.927735,14.1899995803833,2.4233327,7.27,4.16,0.009999999776482582
1876249252009035264,339.972948,23.877099,16.700000762939453,2.4244113,8.55,2.51,0.05999999865889549
890575521959530752,108.030175,33.925533,18.110000610351562,2.4280887,10.1,2.59,0.1599999964237213
1101829643101967616,109.776997,66.221813,16.239999771118164,2.4317678,7.8,2.28,0.05000000074505806
3618506717065043072,205.284792,-8.231862,12.680000305175781,2.4340276,5.25,3.46,0.019999999552965164
3106922858819355904,101.254413,-2.265868,16.93000030517578,2.4427783,8.16,2.09,0.07999999821186066
2128053460773956736,293.004153,45.987431,16.309999465942383,2.4476585,8.61,2.91,0.029999999329447746
1840666371379883520,318.038665,24.748881,16.989999771118164,2.4478089,9.37,3.36,0.07999999821186066
185907728129140736,74.626766,35.441749,15.329999923706055,2.4520314,7.19,4.3,0.029999999329447746
4570171521677927808,260.979818,24.131056,16.6299991607666,2.4551222,8.38,2.45,0.05000000074505806
1983641095319078144,338.842156,46.655885,15.680000305175781,2.4593161,7.36,2.36,0.03999999910593033
4387557414992107008,260.442086,3.099022,14.020000457763672,2.4594058,6.51,3.68,0.019999999552965164
2804543035026500224,15.69539,25.427385,14.460000038146973,2.4620232,5.95,2.22,0.019999999552965164
1429569011092142080,245.042286,55.994988,17.459999084472656,2.4624025,10.62,4.4,0.07000000029802322
4182710255481119616,296.725008,-13.482579,13.649999618530273,2.464861,5.2,2.35,0.019999999552965164
4501845356570563840,269.598222,16.153086,18.299999237060547,2.4666208,9.76,2.27,0.12999999523162842
2058586419222673664,300.713779,34.522548,16.399999618530273,2.4694099,8.73,3.02,0.03999999910593033
280265621298234752,80.640982,58.09466,15.359999656677246,2.4772963,5.91,2.09,0.029999999329447746
3116224898986784896,106.361899,3.304106,13.100000381469727,2.4777029,6.51,4.8,0.019999999552965164
240102282600249856,45.775119,41.254804,17.040000915527344,2.478342,8.56,2.26,0.10000000149011612
2490395730993981696,37.109027,-3.014609,16.389999389648438,2.481065,7.96,2.13,0.05999999865889549
2269031192414222720,272.334758,75.491319,16.389999389648438,2.4833204,7.73,2.05,0.029999999329447746
2099802913946119680,288.303643,40.161057,18.81999969482422,2.4837085,11.23,3.08,0.17000000178813934
2619701287717426304,332.655073,-7.501726,17.3799991607666,2.4865489,10.49,4.33,0.12999999523162842
1951111700216844928,325.083617,36.648099,16.68000030517578,2.4872192,8.33,2.4,0.1599999964237213
1384169591866499200,238.017014,42.32956,16.010000228881836,2.4884519,7.98,2.51,0.029999999329447746
1344587375130179840,268.023689,40.705187,16.360000610351562,2.4995766,7.92,2.18,0.03999999910593033
1682123464737776512,190.65781,66.978825,15.75,2.503412,7.75,2.55,0.029999999329447746
3329814271152538368,91.39598,10.261631,17.649999618530273,2.518846,9.07,2.15,0.12999999523162842
4273590698317348992,278.789294,1.226346,14.65999984741211,2.5193341,7.22,3.92,0.029999999329447746
1067668400942637824,138.987269,64.83738,17.389999389648438,2.5194755,9.07,2.53,0.1599999964237213
1829775850462190336,303.603933,22.046039,16.459999084472656,2.5209192,10.24,5.78,0.05999999865889549
1958797561368088960,334.500602,42.925659,16.3700008392334,2.5228879,8.32,2.77,0.03999999910593033
996410461095885312,94.088694,55.517846,17.3700008392334,2.5238307,9.86,3.87,0.07000000029802322
600286142781943552,126.064118,9.420431,12.75,2.5272291,5.73,3.94,0.019999999552965164
5751834535110892032,128.632876,-9.690205,14.25,2.5308085,8.11,5.91,0.019999999552965164
107406622288777344,32.057435,27.637889,13.029999732971191,2.5333895,5.21,2.99,0.009999999776482582
3018598574358280960,88.735397,-7.683429,17.030000686645508,2.5399363,9.23,3.44,0.07999999821186066
333837087680201472,40.727344,37.426303,17.639999389648438,2.5401039,9.45,2.42,0.11999999731779099
1939912246575270528,359.56783,49.389316,15.609999656677246,2.5420248,7.14,2.24,0.029999999329447746
6337219473540427520,223.16278,-5.3655,13.75,2.5427297,7.24,5.57,0.05999999865889549
2165022993074707328,320.060551,48.947099,15.920000076293945,2.5457452,7.65,2.42,0.029999999329447746
2715804337766484224,340.349347,8.199921,18.399999618530273,2.5591238,9.61,2.0,0.20000000298023224
989399356482180480,111.781153,57.059328,16.729999542236328,2.5594271,8.32,2.31,0.07000000029802322
401783921276657152,16.720288,48.492295,15.460000038146973,2.5626072,7.64,3.04,0.03999999910593033
2162721612172744064,316.477034,45.352699,15.470000267028809,2.5662214,7.23,2.58,0.019999999552965164
1740882156400409600,323.828267,8.527663,14.3100004196167,2.5678088,5.86,2.1,0.019999999552965164
1915930076900543872,346.269981,36.824041,14.90999984741211,2.5685651,7.94,4.34,0.029999999329447746
2006021448358772608,334.7802,55.82935,16.549999237060547,2.5711696,10.08,5.07,0.05000000074505806
3040719064685607552,117.160877,-9.551011,15.529999732971191,2.5739582,7.15,2.26,0.029999999329447746
959787717344407680,92.445682,41.172101,17.899999618530273,2.575687,9.59,2.7,0.14000000059604645
449095940983687168,55.392352,57.551665,13.729999542236328,2.5759773,6.22,4.18,0.009999999776482582
630836794912890624,140.514913,15.807815,15.890000343322754,2.5765473,8.94,4.08,0.09000000357627869
4424734273947086720,235.723312,4.076639,15.649999618530273,2.5774342,8.62,4.47,0.05999999865889549
256530463789248128,74.178629,49.79499,17.670000076293945,2.5843382,9.98,3.38,0.23999999463558197
3068360409050438016,118.834243,-5.282948,15.739999771118164,2.5887977,8.16,3.12,0.11999999731779099
1874595414722573568,338.955197,22.906217,16.56999969482422,2.5903457,8.49,2.56,0.07000000029802322
3163371717064973184,113.261869,12.974896,15.989999771118164,2.5915474,8.02,2.59,0.05999999865889549
2816070628464780032,345.34082,14.403255,14.869999885559082,2.5950142,7.14,3.21,0.03999999910593033
2021510199973115904,293.563102,25.372427,17.329999923706055,2.5966235,8.92,2.69,0.07000000029802322
2174083892296014848,328.357056,55.349025,16.799999237060547,2.5993651,7.23,2.17,0.05999999865889549
110632997425840896,47.218766,22.937769,17.829999923706055,2.5998529,9.01,2.06,0.1599999964237213
1309185063516111488,257.213308,29.931237,14.770000457763672,2.6003838,6.82,2.78,0.019999999552965164
4440865999312785792,252.772122,5.708434,16.93000030517578,2.6017527,8.73,2.73,0.07000000029802322
4599695878486830976,259.419552,30.235938,14.260000228881836,2.601821,6.91,3.61,0.019999999552965164
464260027397876096,39.763738,59.037498,14.039999961853027,2.6044069,5.12,2.32,0.019999999552965164
1314355306491292416,251.689161,33.059277,17.760000228881836,2.606391,10.04,3.01,0.09000000357627869
151866165232956544,69.03606,27.555403,13.720000267028809,2.6080088,9.14,12.17,0.03999999910593033
4198148837547251712,288.571204,-12.074132,13.460000038146973,2.6094419,5.17,2.73,0.029999999329447746
259571609871860608,74.490936,50.539646,14.829999923706055,2.612601,6.61,2.6,0.029999999329447746
4508143844518864640,278.730143,12.498386,13.609999656677246,2.6138356,7.38,5.7,0.019999999552965164
27345030277109760,44.674411,10.693799,18.68000030517578,2.6158878,10.0,2.56,0.23000000417232513
1663159874160694784,201.867658,60.606639,18.010000228881836,2.6196448,9.86,2.34,0.12999999523162842
5719941619805355136,122.56059,-18.291937,15.800000190734863,2.621179,8.95,4.5,0.03999999910593033
4272780319585545728,279.618441,0.947074,17.979999542236328,2.6215137,9.94,3.23,0.12999999523162842
3201089290927121664,69.681837,-5.05199,17.700000762939453,2.622091,9.45,2.6,0.10000000149011612
6873926072975876480,301.394141,-17.180847,18.190000534057617,2.6230526,11.11,4.68,0.17000000178813934
415711396410727552,9.155525,51.550576,16.31999969482422,2.6234206,7.77,2.09,0.10999999940395355
2298182612921345152,310.655715,81.157255,15.390000343322754,2.6242149,6.88,2.73,0.029999999329447746
5745462487269795200,142.12477,-6.096011,16.350000381469727,2.629022,8.83,3.29,0.05000000074505806
2271272546868594944,311.317122,69.483546,15.670000076293945,2.6326742,6.81,2.24,0.05000000074505806
4445112691176556032,250.476383,7.847473,17.639999389648438,2.6344513,10.31,3.93,0.11999999731779099
373234311586049152,17.549661,43.292444,13.350000381469727,2.6352334,6.18,3.88,0.019999999552965164
4251689212687379840,280.735635,-8.756711,15.59000015258789,2.6378613,6.15,2.12,0.03999999910593033
61847533359506304,52.466655,22.763018,17.440000534057617,2.6398725,9.01,2.69,0.12999999523162842
2975152437539917952,75.45277,-19.932686,14.770000457763672,2.6422048,7.51,3.72,0.019999999552965164
1409460180371018880,254.597354,49.960669,16.59000015258789,2.6422052,8.19,2.25,0.03999999910593033
5109679028200238080,58.797033,-15.632163,15.3100004196167,2.6472271,7.69,3.13,0.029999999329447746
888461131036115200,102.621422,29.658037,14.279999732971191,2.6481664,6.2,2.55,0.019999999552965164
1915394339859875072,344.838917,35.747981,19.030000686645508,2.648677,12.23,4.46,0.20000000298023224
4204294218514132480,287.849158,-8.46304,14.460000038146973,2.6502833,6.59,3.54,0.17000000178813934
2048177514439540608,294.482111,35.397933,15.859999656677246,2.658567,8.03,2.77,0.029999999329447746
4307454247703169280,286.526296,8.309668,14.800000190734863,2.6611534,5.55,2.13,0.019999999552965164
182790960558275200,80.830439,34.52418,15.09000015258789,2.6657448,6.16,2.04,0.03999999910593033
156287468992879488,77.058508,30.248631,15.350000381469727,2.667373,6.36,2.18,0.12999999523162842
3120289862192706176,96.284241,0.515734,15.220000267028809,2.6722754,7.73,3.2,0.029999999329447746
3382062685746119296,104.059562,25.968845,17.15999984741211,2.6763783,8.69,2.1,0.09000000357627869
3323087394591903488,88.681846,8.202441,14.289999961853027,2.6768777,6.12,2.72,0.019999999552965164
3772289640301357056,151.384736,-7.614318,17.43000030517578,2.6774537,10.26,3.82,0.10000000149011612
1867668560196514304,318.507679,35.691405,17.799999237060547,2.6811102,9.32,2.13,0.09000000357627869
3314812229561669632,90.473647,0.852626,13.1899995803833,2.6826492,6.44,4.48,0.029999999329447746
1825434291379406720,293.558533,19.712213,15.670000076293945,2.6832878,8.78,4.19,0.30000001192092896
4600007834848020352,262.37373,30.846263,17.790000915527344,2.6860506,9.18,2.08,0.07999999821186066
199224085250644352,74.292431,39.348791,16.690000534057617,2.6883257,8.95,3.07,0.07000000029802322
2224550690030443904,327.340629,70.790966,18.450000762939453,2.6914237,9.2,2.83,0.14000000059604645
2631663527551018624,347.44472,-6.935011,16.309999465942383,2.6928922,8.74,3.38,0.07000000029802322
2253343291789467520,280.624105,64.051649,14.829999923706055,2.7040619,6.83,2.64,0.019999999552965164
6836359956838375168,320.965229,-15.32603,15.579999923706055,2.7094884,7.37,2.48,0.05000000074505806
1944029161704375296,358.383153,50.836552,13.960000038146973,2.7142139,6.39,3.09,0.019999999552965164
2143562450235843456,287.615434,59.394351,17.440000534057617,2.7161409,9.99,3.24,0.05999999865889549
2287643381651379072,343.713174,82.800104,14.850000381469727,2.7219612,7.47,3.53,0.07999999821186066
986365185426047744,109.827676,51.918739,14.119999885559082,2.7248749,5.47,2.09,0.019999999552965164
4267348083662975232,288.197507,1.185459,17.110000610351562,2.7295719,8.6,3.04,0.12999999523162842
2153311712462688256,285.207499,56.390895,17.979999542236328,2.7302399,10.33,3.1,0.10000000149011612
967813606766204800,98.236984,49.127607,15.59000015258789,2.730966,6.95,2.17,0.07000000029802322
785317491421661184,171.194333,45.131101,14.84000015258789,2.7329691,7.6,3.57,0.14000000059604645
2156129661982388608,282.249872,59.447324,14.510000228881836,2.7398286,7.01,3.29,0.019999999552965164
430410531149704704,6.970742,61.605681,14.84000015258789,2.741664,5.88,2.26,0.019999999552965164
731482103590049664,164.143378,28.874398,18.75,2.7432442,10.11,1.87,0.25
2264575760843826560,286.833033,72.619216,18.5,2.7517024,9.98,2.29,0.14000000059604645
4570708255150734848,261.857206,25.626447,17.139999389648438,2.7519149,8.74,2.31,0.07000000029802322
1845798036965948288,313.432985,27.71929,15.399999618530273,2.7540596,6.76,2.03,0.029999999329447746
1555422066946217728,193.629735,49.351989,14.930000305175781,2.7572642,8.31,4.74,0.019999999552965164
1826785144491320704,299.76356,21.073495,15.479999542236328,2.7578221,7.02,2.49,0.029999999329447746
1750701860389109120,313.933264,10.373758,17.65999984741211,2.7578277,9.41,2.51,0.11999999731779099
1701538774204379392,217.767876,74.934884,18.469999313354492,2.7588683,10.11,2.23,0.15000000596046448
3422212280549333888,79.170152,27.847454,13.369999885559082,2.7601745,7.61,7.04,0.029999999329447746
165418913060491392,66.639823,30.809515,17.780000686645508,2.7612499,8.16,2.1,0.1599999964237213
3183430520006192896,73.968733,-9.068637,14.079999923706055,2.7642926,5.54,2.25,0.019999999552965164
1533714683755378176,188.741252,40.337851,16.059999465942383,2.7662552,8.49,3.07,0.05000000074505806
1403675817200109056,241.247724,51.505564,18.40999984741211,2.7670752,11.23,3.79,0.12999999523162842
3429346770984459008,86.466757,26.453343,14.609999656677246,2.7707142,7.62,4.41,0.019999999552965164
1094865267734475904,119.235885,65.92874,13.960000038146973,2.7715722,6.6,3.56,0.019999999552965164
19427408390142720,37.158258,6.722588,16.010000228881836,2.774656,7.35,2.13,0.05000000074505806
1818658207343214976,307.702643,21.961098,17.459999084472656,2.7796416,9.23,2.43,0.10000000149011612
397886015117389056,19.157626,45.396655,16.649999618530273,2.7803657,8.27,2.22,0.07000000029802322
962218398251100288,94.655534,44.766207,12.84000015258789,2.7923952,5.48,3.67,0.14000000059604645
2003705224025864320,342.823136,55.589563,13.399999618530273,2.7949754,5.57,3.14,0.009999999776482582
2176009107099120640,321.973612,54.511306,14.859999656677246,2.7955729,6.65,2.53,0.05999999865889549
2164955265729021568,318.78672,48.63818,18.350000381469727,2.7957579,9.12,2.01,0.14000000059604645
2217457293847715328,322.800256,64.812326,17.18000030517578,2.7975981,9.39,3.48,0.07000000029802322
184547361664286208,81.850115,37.742611,15.739999771118164,2.8027918,8.64,3.87,0.03999999910593033
1796227478639106304,327.000211,25.134299,13.479999542236328,2.8136667,5.71,2.88,0.029999999329447746
2133553802048047616,288.300866,52.380002,18.729999542236328,2.814618,9.98,1.88,0.14000000059604645
422613859834646400,0.61157,57.749731,12.819999694824219,2.8167297,6.05,4.61,0.009999999776482582
680404802022260096,120.084647,23.217701,15.970000267028809,2.8220897,8.17,3.01,0.05000000074505806
1980762230288018560,325.846005,50.865607,14.119999885559082,2.8271347,5.57,2.35,0.019999999552965164
1094752018035706112,116.707253,65.040093,13.5600004196167,2.828861,6.73,4.37,0.009999999776482582
264058029628824448,87.095253,53.491861,16.190000534057617,2.833249,11.4,11.02,0.07999999821186066
1987658878307458048,335.751243,48.541009,17.6200008392334,2.8340821,9.0,2.07,0.07999999821186066
2174545790258288768,324.700938,54.680567,16.040000915527344,2.8367315,8.02,3.02,0.029999999329447746
4329075972057377280,245.959012,-13.442097,15.239999771118164,2.8408996,6.21,2.47,0.029999999329447746
2181176880469262336,305.566954,50.967658,15.449999809265137,2.8426442,7.12,2.57,0.019999999552965164
1994069516433645696,353.523413,53.818705,16.59000015258789,2.8476573,7.87,2.28,0.05000000074505806
1626589778119201408,241.712382,60.531889,16.979999542236328,2.8481456,9.08,2.78,0.05000000074505806
3144418369985583616,118.986144,7.305558,16.780000686645508,2.8487424,9.56,3.61,0.07999999821186066
1652128753172872576,260.04977,72.716597,15.119999885559082,2.8510594,7.26,2.69,0.029999999329447746
461755747926160640,49.135342,58.698747,18.6299991607666,2.8576084,9.49,2.13,0.20000000298023224
488987769025249920,60.504176,65.17883,15.3100004196167,2.8627125,5.78,2.52,0.029999999329447746
199815072750235264,71.833982,39.634223,17.940000534057617,2.869271,10.33,3.71,0.14000000059604645
4592745010793504384,274.951483,32.784792,14.5600004196167,2.8718039,6.28,2.28,0.019999999552965164
887045372375467904,109.196641,31.720005,16.84000015258789,2.8740463,8.36,2.15,0.07999999821186066
433506481005003904,43.49528,44.163621,17.030000686645508,2.8763675,9.22,2.99,0.07999999821186066
3380068274732553088,104.330963,22.950422,12.9399995803833,2.8779505,6.75,5.81,0.029999999329447746
4484865392343294464,273.263643,12.258125,18.110000610351562,2.879191,10.27,3.2,0.15000000596046448
307048178359293184,18.776861,27.456132,14.670000076293945,2.8820447,6.63,2.61,0.03999999910593033
163441102097783040,61.715922,27.197665,14.579999923706055,2.8869764,5.6,2.0,0.029999999329447746
1808158970820927232,300.537006,16.536817,15.819999694824219,2.8890489,8.71,3.83,0.029999999329447746
585621853122262144,141.593315,5.742931,15.359999656677246,2.8951528,6.93,2.21,0.03999999910593033
2219235685186086400,328.264,65.782615,14.25,2.8957933,6.29,3.3,0.009999999776482582
4611347609364927232,270.46171,40.184208,19.049999237060547,2.897721,10.68,2.26,0.18000000715255737
92200818857518848,27.986581,18.407382,15.960000038146973,2.8987979,7.57,2.25,0.05999999865889549
4237902646825663744,295.487785,-2.078953,16.559999465942383,2.901216,7.58,2.05,0.07000000029802322
1863410254749203200,308.478621,32.031774,16.09000015258789,2.9047579,9.5,4.8,0.03999999910593033
2265608653234984704,279.518811,70.604504,16.270000457763672,2.9081084,9.67,4.77,0.029999999329447746
4497365499523402112,272.554543,13.969546,16.079999923706055,2.9091223,9.43,4.7,0.09000000357627869
388448253980750592,8.689986,43.836579,15.229999542236328,2.9103494,7.21,2.71,0.029999999329447746
1849089145844244992,322.592346,28.549196,18.260000228881836,2.9131833,10.56,3.33,0.14000000059604645
2155926248035063296,284.552556,60.643352,17.81999969482422,2.914569,9.24,2.07,0.07999999821186066
4102615815604199808,283.553585,-12.926217,16.219999313354492,2.9170862,7.92,3.33,0.05000000074505806
1038274538121307520,140.562824,58.831505,13.970000267028809,2.9175488,8.32,7.43,0.019999999552965164
222890974254988416,53.127174,38.159432,14.770000457763672,2.9183748,8.33,5.2,0.029999999329447746
233048468833942400,64.665768,46.133671,17.530000686645508,2.9246259,8.8,2.55,0.10000000149011612
1423047837691953024,269.844342,59.761494,17.040000915527344,2.9448046,8.82,2.38,0.14000000059604645
2637827114858691840,349.267902,-2.133552,13.8100004196167,2.9456074,5.31,2.11,0.019999999552965164
4550715148028264576,263.683365,18.360586,17.729999542236328,2.9515812,10.31,3.45,0.23999999463558197
1138405275357017984,118.876635,77.939354,17.829999923706055,2.9543374,10.02,2.76,0.07999999821186066
564859259660328448,9.451352,79.625607,16.110000610351562,2.9556369,10.18,6.54,0.03999999910593033
148040444588001024,68.812239,25.54193,15.600000381469727,2.9563556,7.0,4.7,0.10999999940395355
3668692928882208768,216.069152,4.099581,17.920000076293945,2.966424,10.11,2.77,0.17000000178813934
412078133261127296,16.50717,57.311982,14.9399995803833,2.9794457,8.03,4.24,0.019999999552965164
522173675651332224,30.690038,70.682224,17.059999465942383,2.9816862,10.03,4.41,0.05999999865889549
1906018735491713280,336.25619,36.027796,14.15999984741211,2.9822248,5.44,2.04,0.019999999552965164
4157165095694048256,272.307778,-10.702086,16.889999389648438,2.9846359,7.24,2.91,0.07999999821186066
1358538360914962944,256.386244,44.91269,15.59000015258789,2.9861514,7.74,2.74,0.019999999552965164
1220644381431068928,234.134994,23.107923,17.209999084472656,2.9882151,10.17,4.39,0.07000000029802322
4435764815115915136,249.647112,5.44295,14.989999771118164,2.9902855,7.25,3.16,0.019999999552965164
476374755747357952,62.331865,63.034727,16.799999237060547,2.9968036,8.12,2.53,0.05999999865889549
4368577404756475776,264.205019,-4.17587,13.569999694824219,3.006831,5.05,3.63,0.05999999865889549
2874033651666297088,2.103857,32.673334,18.079999923706055,3.0088712,9.92,2.43,0.17000000178813934
107055431402883840,31.793484,26.661708,14.350000381469727,3.0104476,5.78,2.15,0.019999999552965164
1063621614036782080,149.54125,63.69718,14.34000015258789,3.0136384,8.23,6.0,0.03999999910593033
2112895490388582144,274.948988,41.20295,16.530000686645508,3.013716,8.66,2.7,0.4399999976158142
2211513604564879616,342.537003,65.300994,17.670000076293945,3.0175675,11.63,6.22,0.07999999821186066
414259942286277888,18.921009,59.970343,17.239999771118164,3.017713,8.08,2.0,0.10999999940395355
1043374416648886656,138.449214,63.55944,14.25,3.0223961,6.37,2.78,0.019999999552965164
1703256662339666304,247.30115,75.455924,13.220000267028809,3.0226088,7.38,6.78,0.029999999329447746
1052374297278903936,158.416338,63.366111,16.559999465942383,3.0241096,8.79,2.81,0.03999999910593033
4315191476709369472,295.045748,11.912635,16.290000915527344,3.0255241,8.5,2.91,0.3100000023841858
3849767379987287680,146.918137,4.682281,14.59000015258789,3.0279548,8.08,5.03,0.029999999329447746
1568407127471679872,189.511963,50.276893,16.09000015258789,3.0301036,8.74,3.38,0.17000000178813934
4579768505843561600,273.565067,25.782913,13.390000343322754,3.0302308,5.48,2.84,0.009999999776482582
462771838407248512,47.25539,59.377739,14.890000343322754,3.0350566,5.83,2.35,0.019999999552965164
3922484092591377280,181.976698,16.064915,18.200000762939453,3.0387331,10.6,3.1,0.23999999463558197
4391635022583355008,257.726566,4.25179,17.34000015258789,3.0404536,9.84,3.89,0.07999999821186066
1953516091626816128,324.72981,37.80299,14.630000114440918,3.0412974,5.94,2.01,0.019999999552965164
3010207720090827520,84.375996,-11.113612,14.989999771118164,3.0420841,7.05,2.85,0.019999999552965164
2073279979067352576,296.270556,39.260725,17.3700008392334,3.044322,8.59,2.01,0.07000000029802322
3392783272011101056,74.366967,14.837491,15.050000190734863,3.046338,6.63,2.88,0.03999999910593033
2472823920274748032,13.607351,-10.701979,14.949999809265137,3.0523142,6.46,2.02,0.05999999865889549
2059229113814480384,301.995458,36.603583,19.049999237060547,3.052896,10.43,2.15,0.20999999344348907
2874599552260868224,359.595806,32.513413,19.3799991607666,3.0544652,10.18,1.56,0.3100000023841858
2070543298923529216,307.818815,43.744036,16.920000076293945,3.0549147,8.89,2.75,0.36000001430511475
1086543201659284864,111.453658,59.676015,13.609999656677246,3.0568697,6.97,4.69,0.019999999552965164
3071442615017236608,123.517651,-0.292984,16.40999984741211,3.0593576,9.41,3.98,0.07000000029802322
3393269496668920576,74.778115,15.627452,14.069999694824219,3.0613017,5.85,3.1,0.019999999552965164
199332146627501184,72.343571,37.947749,17.559999465942383,3.0631866,7.94,2.17,0.10000000149011612
2281604344101586176,347.270631,77.704,12.520000457763672,3.066812,5.14,3.56,0.009999999776482582
162138902372083072,62.048379,24.852793,13.640000343322754,3.0681403,6.15,4.35,0.03999999910593033
125730567682644864,51.808371,34.321198,15.430000305175781,3.074476,6.7,2.3,0.03999999910593033
1047890420141355520,160.657552,60.615364,15.34000015258789,3.0785645,7.26,2.42,0.029999999329447746
350865606513992832,27.360705,46.060399,12.739999771118164,3.0811001,5.08,3.01,0.019999999552965164
4102226657193985280,284.210965,-14.222903,14.300000190734863,3.0811074,8.35,6.43,0.03999999910593033
3138113186197242880,114.013825,4.705116,15.850000381469727,3.0819323,9.96,6.64,0.05000000074505806
2092706910719895552,285.967285,35.651087,15.399999618530273,3.0856414,7.24,2.35,0.03999999910593033
4546111183603997440,255.429834,15.267054,17.850000381469727,3.0888964,10.36,3.63,0.10999999940395355
1254510954470475264,217.483418,23.622855,13.40999984741211,3.0892549,5.11,2.38,0.019999999552965164
3081577427870054016,119.328647,-1.4429,18.190000534057617,3.090134,10.33,2.72,0.14000000059604645
1974983197168366720,331.262882,46.157723,12.84000015258789,3.0929871,5.34,3.25,0.019999999552965164
1366128255322060544,258.107488,48.605472,17.559999465942383,3.0940056,8.95,2.04,0.07000000029802322
325532618089993728,33.064504,32.308805,16.959999084472656,3.0978474,8.76,2.52,0.09000000357627869
4216848201738518784,301.247332,-7.41751,13.920000076293945,3.1028368,5.65,2.74,0.019999999552965164
4436769528225357184,246.702569,4.453669,16.200000762939453,3.1043016,8.33,2.9,0.05999999865889549
3344911768392386688,94.316621,14.648596,16.959999084472656,3.112154,8.44,2.27,0.17000000178813934
1998130493913324288,358.515528,57.289896,15.90999984741211,3.1146572,8.06,3.29,0.029999999329447746
1654084956157250560,243.351725,72.217577,17.389999389648438,3.1170507,9.61,2.92,0.07000000029802322
228208109409898496,66.515856,41.538964,15.479999542236328,3.1185924,7.34,3.1,0.029999999329447746
4015752094858099840,187.138979,32.695769,16.540000915527344,3.119513,9.06,3.18,0.05999999865889549
2100685791721862528,286.657641,40.027182,13.699999809265137,3.1203187,5.2,2.18,0.009999999776482582
1866863752045518336,318.04854,33.958658,17.219999313354492,3.12573,9.21,2.68,0.07000000029802322
2289919405081123840,292.111679,77.202059,14.390000343322754,3.1317642,5.73,2.16,0.019999999552965164
360898134719511552,13.303345,32.109269,13.819999694824219,3.1321896,5.39,2.25,0.019999999552965164
6830838239507541120,322.08663,-20.576387,18.280000686645508,3.1382078,9.93,2.22,0.20999999344348907
969579353721480192,93.037604,47.939953,16.709999084472656,3.1384921,8.83,3.06,0.07999999821186066
4129285569615973248,256.490607,-18.833421,15.739999771118164,3.1390663,8.27,3.9,0.03999999910593033
705133063346936320,131.953407,28.464585,15.210000038146973,3.1412121,9.25,6.41,0.029999999329447746
1359947316347370112,256.158332,46.684906,16.020000457763672,3.1446752,10.52,7.96,0.029999999329447746
6910185870516334080,313.719251,-6.338691,17.899999618530273,3.1461468,9.67,2.48,0.12999999523162842
6879699922070201600,303.907205,-12.797569,14.100000381469727,3.149886,6.14,3.03,0.019999999552965164
247667266200977664,61.908502,50.590549,13.899999618530273,3.1505392,10.35,19.48,0.05000000074505806
403405666568922624,17.978959,49.792375,16.520000457763672,3.1626061,8.88,3.29,0.07000000029802322
1327818654574477696,247.767044,35.803401,18.670000076293945,3.164947,10.41,2.4,0.12999999523162842
827111612020422528,150.428239,51.092658,14.079999923706055,3.1662869,9.47,11.98,0.019999999552965164
2647984849952656256,354.560873,3.771073,15.199999809265137,3.1683625,6.67,2.13,0.03999999910593033
1422762037684230528,269.910842,58.89699,17.600000381469727,3.1709306,8.99,2.05,0.07999999821186066
1800453898257730560,324.796868,27.198426,17.489999771118164,3.172633,8.95,2.1,0.10000000149011612
468201020668236800,43.804679,65.095833,16.770000457763672,3.1734814,7.41,2.9,0.05000000074505806
2177857592309290240,321.477572,55.945753,16.079999923706055,3.1737004,9.56,4.99,0.029999999329447746
1868738350651918080,316.958837,36.922521,14.130000114440918,3.1765447,6.22,2.66,0.009999999776482582
2063014560549623424,308.416348,37.164761,18.350000381469727,3.1777198,10.95,3.44,0.12999999523162842
3308743990528892800,70.909513,14.00917,16.75,3.1855679,7.47,3.05,0.07000000029802322
1741111056682844800,323.999797,8.991765,17.15999984741211,3.1880985,9.78,3.43,0.07999999821186066
4375221409924482944,261.802552,2.01398,17.15999984741211,3.1893882,8.63,2.44,0.07999999821186066
4571038074279653888,261.434292,26.384062,13.569999694824219,3.1921274,5.45,2.57,0.009999999776482582
467045159068776064,45.540643,63.341734,16.229999542236328,3.1973009,7.49,2.35,0.03999999910593033
1351588966391339008,252.896447,37.981471,16.670000076293945,3.1974819,8.88,2.93,0.03999999910593033
1685184844411416064,203.882124,69.979628,17.15999984741211,3.1991884,9.25,2.8,0.05999999865889549
804195247082630144,153.820881,39.832754,16.979999542236328,3.2019904,8.73,2.23,0.07000000029802322
4543652641245542272,261.297158,15.032369,16.989999771118164,3.2034937,8.59,2.35,0.07000000029802322
1249832012802880000,208.037013,20.130665,17.530000686645508,3.2040027,9.1,2.06,0.10999999940395355
997905968709306624,94.592816,55.720392,16.770000457763672,3.206931,10.35,5.32,0.28999999165534973
2560100778169867648,21.619849,3.619255,17.579999923706055,3.2085043,9.59,2.58,0.11999999731779099
4608727649251412864,264.950355,36.253182,15.90999984741211,3.218483,8.32,3.13,0.03999999910593033
405781333238194304,24.630658,50.474721,12.75,3.2211226,5.97,4.49,0.23000000417232513
1975828240576232704,332.839611,48.529845,15.199999809265137,3.2226608,8.48,4.63,0.019999999552965164
2267888524954897408,282.105216,73.754293,14.4399995803833,3.2228478,5.86,2.24,0.009999999776482582
876990716496352000,122.620391,30.675483,13.779999732971191,3.2229768,5.47,2.34,0.07000000029802322
51485907578539904,60.066104,21.023975,15.850000381469727,3.2232637,6.95,2.14,0.03999999910593033
2271280067354082432,310.308107,69.426509,19.280000686645508,3.2253784,12.0,3.6,0.20999999344348907
1342980198366496000,265.379682,38.788633,19.399999618530273,3.2277775,10.18,1.51,0.25
1801688374938019968,304.556919,10.897489,18.649999618530273,3.2348381,9.8,2.11,0.2199999988079071
347977189466396288,23.608947,40.841634,17.5,3.2358463,9.23,2.3,0.10999999940395355
1969904205060660992,318.523895,42.728267,18.559999465942383,3.2379011,10.21,2.26,0.14000000059604645
138946864951129344,46.782901,36.263407,15.899999618530273,3.239917,7.09,2.16,0.05000000074505806
818862285514889600,139.384208,45.119177,15.75,3.2423303,7.93,2.74,0.03999999910593033
405119770838348672,14.946733,52.658128,13.260000228881836,3.2474156,5.7,3.25,0.009999999776482582
26525477502258944,39.672819,12.794854,18.229999542236328,3.2481037,9.46,2.02,0.15000000596046448
838969741847017728,168.709299,51.128279,15.5,3.2514063,7.78,2.86,0.029999999329447746
133500300962146304,40.564745,32.045834,17.760000228881836,3.2531021,10.2,3.66,0.30000001192092896
2141623495840605824,292.583255,55.508132,16.309999465942383,3.2575199,8.81,3.19,0.03999999910593033
2170737459934199296,321.581316,48.293802,17.690000534057617,3.2665268,8.61,2.13,0.07999999821186066
1744677941121809024,317.214698,10.288026,17.719999313354492,3.2675001,8.94,2.06,0.10999999940395355
2218129988806977536,330.418138,64.324686,16.030000686645508,3.2718357,7.65,2.76,0.029999999329447746
6333721373001255040,223.603761,-6.417987,17.75,3.2723399,8.99,2.01,0.12999999523162842
4530141120813430272,275.476696,22.679363,15.239999771118164,3.279056,7.57,3.55,0.019999999552965164
2283265023271451648,355.115395,80.422602,14.430000305175781,3.2844252,7.34,4.09,0.019999999552965164
2087803432455523200,300.365528,49.945944,18.049999237060547,3.2854983,9.42,2.0,0.10000000149011612
2780580385984760064,9.200115,15.551243,14.829999923706055,3.292123,6.25,2.16,0.029999999329447746
2968115047730004992,81.885639,-20.558577,14.829999923706055,3.2931739,6.46,2.23,0.019999999552965164
1319970860267669632,238.485884,29.113638,16.809999465942383,3.2939263,8.21,2.03,0.05999999865889549
3104140372843108608,97.006336,-5.450602,16.549999237060547,3.2960891,9.06,3.17,0.05000000074505806
1407480058712681088,252.313597,46.121774,18.329999923706055,3.3025445,10.26,2.43,0.11999999731779099
3365281909221094272,105.542615,20.209043,14.890000343322754,3.3075646,9.76,9.43,0.029999999329447746
306842634111918336,18.258337,26.555602,13.489999771118164,3.3080982,7.96,7.84,0.019999999552965164
1954889278569100032,331.635441,37.097239,17.229999542236328,3.3083702,8.61,2.16,0.07999999821186066
1427089990328811904,251.914011,54.720342,16.15999984741211,3.310547,9.13,3.98,0.10000000149011612
2035167508772722688,297.762907,33.705664,13.489999771118164,3.310826,5.57,2.71,0.009999999776482582
2126014141581543424,291.150682,43.285522,14.800000190734863,3.3263197,8.8,6.31,0.019999999552965164
254593364819346560,72.780784,46.465711,13.710000038146973,3.326804,5.47,3.19,0.019999999552965164
3248903104545327232,53.566319,-3.922047,15.699999809265137,3.33667,8.87,4.81,0.03999999910593033
423097301352369024,1.779938,58.71371,16.25,3.3389581,9.05,4.49,0.05999999865889549
1958520828035078912,334.571922,42.056679,13.380000114440918,3.3412169,5.99,3.37,0.009999999776482582
4208658180143229824,295.814317,-6.69388,16.700000762939453,3.3421399,7.88,2.28,0.07999999821186066
4209824830700456832,293.596318,-5.365175,17.030000686645508,3.3454483,7.72,2.04,0.07999999821186066
3386561444947668992,100.639725,29.18391,15.420000076293945,3.3476317,10.59,10.83,0.03999999910593033
1911158505673044992,347.137374,33.492667,17.229999542236328,3.3602964,8.71,2.24,0.07999999821186066
1945230756115491328,358.65919,52.877325,16.1200008392334,3.3680412,7.43,2.21,0.03999999910593033
1770249149906360448,322.929784,13.143816,16.889999389648438,3.369405,9.06,2.98,0.07000000029802322
435115375759943424,47.547462,47.441861,13.390000343322754,3.37567,5.13,2.63,0.019999999552965164
3423567909665946240,91.882466,22.35753,12.789999961853027,3.3769033,5.52,3.57,0.029999999329447746
2231780455722894336,350.002232,73.925024,12.699999809265137,3.3788007,5.13,3.47,0.009999999776482582
1698693139328627200,223.11606,72.827607,16.010000228881836,3.3798832,9.34,4.63,0.03999999910593033
4446090599392705024,252.230207,10.321972,18.600000381469727,3.3828947,11.18,3.53,0.1599999964237213
1936390820068319232,345.22625,46.862783,13.789999961853027,3.3859053,5.2,2.26,0.009999999776482582
1610134109140579968,216.840164,55.177221,16.559999465942383,3.3861171,8.88,2.91,0.05000000074505806
505147355839954688,32.192429,57.218069,18.8799991607666,3.3880804,10.47,2.47,0.2199999988079071
2024468161139241728,292.179047,25.425183,17.09000015258789,3.3908476,9.46,3.56,0.05999999865889549
2972369470529395200,84.445325,-14.672253,14.5,3.4054154,6.02,2.27,0.019999999552965164
5091563199742530560,64.923573,-20.551195,15.199999809265137,3.4083567,7.57,3.09,0.029999999329447746
2218948742712956672,333.097647,66.388791,16.25,3.4100648,8.83,3.8,0.03999999910593033
1593375112392045184,223.946045,51.315526,13.119999885559082,3.4112724,6.53,4.82,0.009999999776482582
1918903706098162176,353.173337,37.066846,14.819999694824219,3.4143266,7.13,3.34,0.019999999552965164
1287487301054536320,219.326009,33.167766,19.010000228881836,3.4146824,10.14,1.68,0.20000000298023224
1714093929979513728,216.079022,77.646929,14.180000305175781,3.4188231,7.3,4.24,0.3199999928474426
2584124733575054720,16.494211,11.978446,16.5,3.4229037,7.97,2.09,0.07999999821186066
4255599320870988544,284.819049,-3.299067,15.140000343322754,3.4259168,5.56,2.24,0.029999999329447746
1760754076727200000,316.887698,16.00075,15.770000457763672,3.4259302,8.95,4.44,0.05000000074505806
340968382660284288,39.285402,45.223759,18.219999313354492,3.4296907,9.6,2.05,0.17000000178813934
1968091973683232000,317.607531,38.980126,15.069999694824219,3.4487427,6.78,2.35,0.019999999552965164
336173657265132032,43.005321,40.963855,14.65999984741211,3.4504517,7.38,3.74,0.019999999552965164
3019956196340341504,92.409099,-6.31276,15.130000114440918,3.4573332,7.38,3.42,0.029999999329447746
1746356551780498816,319.052873,11.442497,18.40999984741211,3.458349,10.72,3.17,0.17000000178813934
318189598403413632,26.872788,35.4423,14.59000015258789,3.4617494,6.7,2.8,0.019999999552965164
3064682057319551232,123.570936,-5.204669,12.6899995803833,3.4652976,6.63,6.14,0.019999999552965164
272917546432294656,70.431902,53.263807,16.15999984741211,3.4682453,7.08,2.45,0.05000000074505806
4566166653651938048,252.953603,22.55315,15.640000343322754,3.4713051,7.05,2.11,0.029999999329447746
1347247235491947776,263.085655,41.174331,14.210000038146973,3.4871097,5.98,2.39,0.009999999776482582
2814268838145078400,351.520242,15.089545,16.329999923706055,3.4881054,8.17,2.48,0.05999999865889549
4581140112240041728,268.061651,25.119249,14.960000038146973,3.4884487,6.3,2.01,0.019999999552965164
4579566985977959936,271.513166,25.512421,15.779999732971191,3.489581,7.82,2.78,0.029999999329447746
2016263124281521152,356.514634,63.440433,16.969999313354492,3.4902887,8.43,2.46,0.05000000074505806
1208647884934752256,229.323489,18.06431,13.390000343322754,3.4932628,5.76,3.04,0.019999999552965164
2794682958345665792,9.167901,18.221026,15.8100004196167,3.5001545,7.68,2.82,0.07000000029802322
2203854303490010368,327.338391,61.138317,18.729999542236328,3.5037879,10.27,2.71,0.1599999964237213
1653304882721300864,247.553627,71.668029,17.579999923706055,3.5139052,9.57,2.64,0.07000000029802322
1951157845344367360,324.866599,36.750972,17.25,3.5151949,9.03,2.54,0.05999999865889549
2158884935042107520,270.77261,61.451335,15.619999885559082,3.5152521,7.34,2.33,0.029999999329447746
430686611645290496,8.868225,62.49911,13.859999656677246,3.5208043,5.39,2.34,0.019999999552965164
2158790651919783552,271.677286,60.714822,15.149999618530273,3.520899,8.32,4.3,0.019999999552965164
1669383732744570496,222.582223,66.578328,15.760000228881836,3.5259187,7.33,2.17,0.029999999329447746
2726771661311032832,328.184686,11.005476,16.3700008392334,3.5294286,8.4,2.87,0.05999999865889549
3139600511893881600,111.193375,3.970102,16.420000076293945,3.5328301,7.93,2.11,0.05999999865889549
4267362411673582976,287.761894,1.276645,15.739999771118164,3.5370873,6.51,2.02,0.05000000074505806
2211535461658108928,343.057272,65.369577,17.110000610351562,3.543779,8.03,2.52,0.05999999865889549
537392939507552896,2.30422,72.317977,15.09000015258789,3.5556067,7.81,4.35,0.029999999329447746
3939908847926104704,197.23957,19.68061,16.84000015258789,3.5566892,10.57,5.57,0.07999999821186066
4316185538313994240,293.113153,12.677691,16.15999984741211,3.5632897,7.54,2.29,0.05000000074505806
1380028311384434176,242.21104,40.303047,18.6200008392334,3.5684537,11.0,3.01,0.14000000059604645
1630756205634013568,253.83704,62.449938,14.6899995803833,3.5759368,7.49,3.83,0.019999999552965164
2265779180616727552,280.75812,71.594099,16.81999969482422,3.5818292,8.24,2.09,0.03999999910593033
2793235386863419520,6.891298,17.198873,14.329999923706055,3.5833746,5.86,2.21,0.019999999552965164
1412095297426259584,251.817062,49.507753,16.309999465942383,3.6004973,8.85,3.28,0.03999999910593033
416283554772847616,9.659761,53.327281,18.040000915527344,3.6038189,9.53,2.26,0.12999999523162842
2271669401843662080,316.14947,70.635011,16.079999923706055,3.6042969,6.64,2.14,0.09000000357627869
661960945439214592,131.831517,21.21642,14.199999809265137,3.606852,5.61,2.02,0.019999999552965164
329267482995209856,30.822411,34.930925,17.43000030517578,3.6164841,8.97,2.36,0.10000000149011612
3705237538589256192,195.747013,5.288526,15.180000305175781,3.6178148,6.89,2.36,0.03999999910593033
3048085345917743488,108.942116,-9.181713,17.149999618530273,3.6252065,8.9,2.5,0.09000000357627869
2089516127975488512,299.372059,53.255235,17.149999618530273,3.6275588,10.36,4.41,0.05999999865889549
2170079200370973440,314.015614,52.061358,18.020000457763672,3.6422268,11.14,4.28,0.10000000149011612
1890610557495889920,342.148502,32.753663,16.389999389648438,3.644479,7.75,2.12,0.14000000059604645
442591328973686016,50.129915,50.757338,17.719999313354492,3.6478839,8.6,2.41,0.11999999731779099
2088290687908912512,302.007115,50.967653,16.459999084472656,3.6499022,9.86,4.83,0.03999999910593033
467813816475416320,45.171176,63.582198,18.420000076293945,3.6504855,9.47,2.12,0.17000000178813934
72126317810262400,34.137938,10.398767,13.539999961853027,3.665918,5.73,3.06,0.019999999552965164
4491389932999335552,260.790199,9.521246,14.359999656677246,3.6742842,6.61,3.25,0.019999999552965164
1844361555084823424,314.857898,25.766294,19.25,3.6763789,10.74,2.27,0.3199999928474426
4610832453808895488,269.131667,39.214779,17.979999542236328,3.6794179,9.53,2.16,0.09000000357627869
2838461529929857792,347.625825,21.598727,18.3799991607666,3.6810227,9.79,2.32,0.1599999964237213
899513490637349760,114.107127,39.534324,16.489999771118164,3.6815232,8.07,2.25,0.05999999865889549
2101516644558316672,290.904605,40.656841,17.350000381469727,3.6897164,8.61,2.01,0.05999999865889549
2654568622500462464,341.10557,1.438556,15.970000267028809,3.690996,7.68,2.44,0.05000000074505806
2278970605731287040,332.974685,73.448055,16.239999771118164,3.6926224,7.77,2.93,0.03999999910593033
3124826649029324800,94.082425,2.833331,17.600000381469727,3.6955126,8.19,2.17,0.10000000149011612
227984668032945408,64.534161,41.533089,15.640000343322754,3.6985158,7.17,2.72,0.05000000074505806
1892611153261663616,333.243746,28.251211,15.369999885559082,3.7010794,6.77,2.05,0.03999999910593033
562012039940451584,33.569012,78.316935,13.930000305175781,3.7100524,5.25,2.5,0.029999999329447746
130423317671135488,41.140346,31.564026,15.8100004196167,3.7122403,7.17,2.28,0.25
2280632581980000384,334.930217,76.519829,18.309999465942383,3.714255,9.38,2.6,0.11999999731779099
1338694924813461888,257.33926,37.148144,17.709999084472656,3.7148699,10.14,3.25,0.07000000029802322
1735609448389959424,312.186271,5.329646,14.949999809265137,3.7223456,6.84,2.5,0.07999999821186066
261577050361806336,77.413843,49.822498,15.270000457763672,3.725168,6.69,2.13,0.03999999910593033
3120553190928959360,98.661331,0.959487,16.670000076293945,3.7271471,8.09,2.32,0.07999999821186066
3321751174428896896,89.689709,6.114052,17.170000076293945,3.73061,8.51,2.27,0.10999999940395355
1627025700120076800,235.5241,59.858335,14.9399995803833,3.7393265,7.47,3.2,0.019999999552965164
863032519460705408,176.229849,62.512332,17.139999389648438,3.7395674,9.01,2.42,0.05999999865889549
1299116801180682496,246.863284,23.530569,14.729999542236328,3.7440512,6.06,2.12,0.019999999552965164
1959260936801202560,329.89328,40.153719,14.529999732971191,3.7452232,5.63,2.06,0.019999999552965164
2362001050934529152,5.661076,-20.557855,16.270000457763672,3.747264,11.33,10.24,0.05999999865889549
4359621672092000128,258.672601,-8.544273,17.59000015258789,3.7497405,8.01,2.36,0.11999999731779099
4140768422366440192,256.496967,-12.852764,16.979999542236328,3.7590701,7.62,2.95,0.10999999940395355
2032300356062672640,294.442557,29.370371,12.600000381469727,3.7593244,5.52,3.87,0.10000000149011612
171815360610223232,69.067774,32.350426,17.579999923706055,3.762197,8.19,2.2,0.12999999523162842
346002947620897536,29.04388,42.175385,14.010000228881836,3.7626358,5.44,2.01,0.029999999329447746
3565665876156792576,170.091295,-11.436032,15.25,3.7893563,7.19,2.58,0.11999999731779099
433516926365440384,44.016309,44.108719,16.469999313354492,3.7917114,8.08,2.51,0.07000000029802322
2179140992948619904,320.598587,58.351645,18.8799991607666,3.7995078,10.71,2.54,0.17000000178813934
3643767760490311296,209.930416,-6.10592,13.069999694824219,3.8070307,5.94,3.89,0.019999999552965164
1800179471322516224,327.57656,27.487834,13.020000457763672,3.808238,5.88,3.76,0.019999999552965164
133718485300346624,39.876685,32.300521,15.449999809265137,3.814096,8.78,5.06,0.03999999910593033
3210550970738872064,82.134768,-4.191721,15.069999694824219,3.8154493,5.99,2.18,0.03999999910593033
99919910176157440,35.840117,22.500302,16.56999969482422,3.8191548,11.8,11.13,0.05999999865889549
1988038484697805312,339.653787,50.179988,19.34000015258789,3.820539,10.06,1.52,0.23999999463558197
2009254802806796928,348.892677,56.717146,17.040000915527344,3.8384738,10.4,4.97,0.05000000074505806
1698605723858830976,224.684914,72.318772,18.290000915527344,3.8388289,9.77,2.11,0.11999999731779099
39840979928810624,57.913423,14.788331,17.049999237060547,3.8407735,8.12,2.48,0.09000000357627869
2037815407615040384,286.491172,29.183563,13.630000114440918,3.8499288,7.98,7.39,0.009999999776482582
2855108342132935040,359.313551,28.778043,16.65999984741211,3.8545815,8.26,2.21,0.05999999865889549
2162820327705498112,316.561762,45.916741,15.239999771118164,3.8581495,6.64,2.3,0.019999999552965164
343784098794418176,25.544088,38.912707,15.220000267028809,3.8618533,8.43,4.38,0.029999999329447746
6870619467854045056,297.063337,-18.199676,15.130000114440918,3.878497,6.87,2.66,0.12999999523162842
3284506046967122176,64.182981,5.016075,14.1899995803833,3.8879,6.71,4.2,0.019999999552965164
326823719619134592,35.757741,34.025588,14.65999984741211,3.8887353,6.17,2.28,0.019999999552965164
2188718739955874560,306.049058,59.80504,17.81999969482422,3.9025549,10.2,3.05,0.09000000357627869
2943777460925808512,97.03703,-17.420016,16.290000915527344,3.9051389,7.75,2.06,0.03999999910593033
1823400950766677888,300.858075,19.638859,13.880000114440918,3.9062075,5.65,2.35,0.009999999776482582
159114317681899264,68.054715,29.943489,14.489999771118164,3.9066093,8.13,5.36,0.029999999329447746
2113370101455134848,271.719257,41.0378,16.290000915527344,3.9066902,8.47,2.89,0.07000000029802322
1921268961767001984,357.356898,41.193809,16.15999984741211,3.9106542,7.83,2.54,0.05000000074505806
4611386813827581440,270.88066,40.785138,19.170000076293945,3.9180299,10.24,1.69,0.2199999988079071
1361800508835924096,261.131541,45.441551,14.0600004196167,3.9309684,5.52,2.09,0.009999999776482582
2839870141764653312,351.234424,23.568747,14.569999694824219,3.9365416,8.05,4.96,0.029999999329447746
301622260275205120,30.832914,31.790079,14.90999984741211,3.9412606,6.3,2.04,0.03999999910593033
4538265034273933312,282.478081,27.12341,14.539999961853027,3.9435395,9.27,8.87,0.07000000029802322
1819227891804122880,308.955154,23.273371,16.219999313354492,3.9592134,8.05,2.43,0.03999999910593033
549560581854606336,61.517879,73.560737,13.510000228881836,3.9752639,5.08,2.54,0.019999999552965164
1916006389879770752,345.177798,36.662799,17.809999465942383,3.9775108,9.6,2.6,0.10000000149011612
2158923624106806784,274.336102,60.761342,18.18000030517578,3.9823208,10.71,3.23,0.10999999940395355
2182382043989932544,310.551446,52.918472,17.889999389648438,4.0064732,9.75,2.72,0.09000000357627869
2133995427764690560,284.331096,51.768248,16.649999618530273,4.0069003,8.27,2.2,0.03999999910593033
1021366351388540544,145.216874,54.249154,15.65999984741211,4.022665,7.19,2.03,0.029999999329447746
537502173414490496,2.021424,72.862926,17.729999542236328,4.0304446,9.13,2.71,0.10000000149011612
2220023004230074240,331.51819,67.74019,17.530000686645508,4.0366119,8.75,2.25,0.07000000029802322
1796996247721015680,323.648382,22.722765,17.34000015258789,4.0368305,9.22,2.56,0.07999999821186066
2118538665099289728,278.931112,46.326055,17.59000015258789,4.0437506,9.65,2.7,0.07000000029802322
885984579877324544,111.433053,30.559535,18.530000686645508,4.0476929,10.42,2.42,0.23000000417232513
5760654538215025920,131.951598,-5.080973,15.699999809265137,4.0571724,8.22,3.25,0.1899999976158142
344314441357654912,27.105275,39.881748,16.719999313354492,4.0586807,8.19,2.15,0.07000000029802322
3299504691240013696,66.374877,8.934747,14.119999885559082,4.0729206,9.28,10.78,0.019999999552965164
2201651848561794560,335.051157,61.276993,16.5,4.0780438,9.75,4.86,0.03999999910593033
5752338111436764160,125.299867,-9.988108,14.260000228881836,4.0817769,6.36,2.63,0.019999999552965164
558450683122818304,29.983359,72.64886,18.149999618530273,4.0819129,10.06,3.29,0.11999999731779099
1986226837432171264,336.710035,46.467835,17.030000686645508,4.0860193,8.35,2.15,0.05999999865889549
112383664754019328,46.647428,25.748065,15.710000038146973,4.0947916,8.9,5.72,0.05000000074505806
496819074953399296,65.909233,69.098723,15.59000015258789,4.0957723,6.59,2.17,0.03999999910593033
1994945758484582400,357.683261,56.335848,16.350000381469727,4.098031,7.91,2.4,0.05000000074505806
4201725999857244544,289.696159,-8.1417,15.34000015258789,4.1128212,8.98,5.44,0.03999999910593033
411868916812706688,16.447704,55.567488,13.510000228881836,4.1168589,5.79,3.36,0.019999999552965164
4567903366630087296,257.266944,21.765959,15.390000343322754,4.1224777,9.34,6.2,0.18000000715255737
1267847201586304768,224.699927,25.24115,17.31999969482422,4.135526,9.09,2.4,0.07999999821186066
1422844363617518848,269.03702,59.3241,18.440000534057617,4.1384145,10.72,3.05,0.11999999731779099
1995740808466945152,349.838913,53.618084,17.06999969482422,4.1392695,8.7,2.6,0.05999999865889549
4232720919094662144,308.168875,2.82321,13.890000343322754,4.1420503,5.83,2.51,0.019999999552965164
3322074400784663552,91.352877,6.631015,16.260000228881836,4.1428041,7.96,2.54,0.05999999865889549
2090168718187676160,280.769629,31.918345,18.149999618530273,4.1544041,10.61,3.19,0.11999999731779099
4484700607339872896,274.600561,12.193212,15.739999771118164,4.1622429,7.45,2.51,0.029999999329447746
1311083061103895936,250.261863,29.55531,17.190000534057617,4.1672862,8.71,2.13,0.05999999865889549
465872392480334976,38.963036,61.740792,14.4399995803833,4.1725872,5.61,2.43,0.019999999552965164
2238745007189070208,293.220859,59.593066,14.430000305175781,4.1757057,7.33,3.83,0.009999999776482582
2291678589325430784,298.89436,79.039277,16.600000381469727,4.1761179,8.37,2.72,0.05000000074505806
2511545902305850240,29.975914,2.425211,16.68000030517578,4.1951838,9.65,3.94,0.18000000715255737
441795458653302528,51.707159,50.078244,15.489999771118164,4.1990927,6.33,2.15,0.03999999910593033
4497890417547719680,274.393632,15.185151,17.1299991607666,4.20181,8.5,2.41,0.07000000029802322
520432564628600576,34.308014,68.309659,15.40999984741211,4.2028278,5.68,2.11,0.019999999552965164
1027830788269333376,129.614223,51.738134,18.030000686645508,4.2124097,9.92,2.54,0.15000000596046448
4151494055235609856,267.696537,-12.362881,16.280000686645508,4.218433,7.29,2.95,0.05000000074505806
4548751317182480000,264.528697,15.345004,16.93000030517578,4.2198822,10.22,4.57,0.05999999865889549
1963655577401788544,320.427609,36.492097,12.90999984741211,4.2240381,5.92,3.99,0.009999999776482582
884413347697979520,106.625826,27.520419,15.529999732971191,4.2303125,7.21,2.26,0.03999999910593033
1791486113917653760,320.331521,21.850647,15.65999984741211,4.2349972,7.58,2.76,0.03999999910593033
1779201717176461440,329.816483,18.738923,13.800000190734863,4.2379416,5.16,2.02,0.019999999552965164
3457316907981891712,91.810917,38.906968,16.579999923706055,4.2410145,7.78,2.01,0.05999999865889549
4591262250643659392,271.981471,31.654095,16.030000686645508,4.2586327,8.19,2.99,0.029999999329447746
1982466404583480960,340.178858,44.800264,17.25,4.261164,8.98,2.51,0.07000000029802322
2485350965487193344,21.374024,-1.619571,16.5,4.2675766,8.74,3.1,0.07000000029802322
2038814863694886144,289.876801,30.001295,15.09000015258789,4.271637,6.56,2.19,0.029999999329447746
4502460675063585280,271.165765,17.848843,14.979999542236328,4.2722992,6.26,2.1,0.019999999552965164
2077833370256117632,293.300197,42.983343,16.15999984741211,4.2859917,8.48,2.98,0.03999999910593033
4569055723535840640,262.536573,23.065553,12.899999618530273,4.286334,5.55,3.62,0.10999999940395355
2800551193637311360,4.390204,22.418805,17.139999389648438,4.2894804,9.2,2.89,0.07999999821186066
1276132610115490816,226.822474,30.913777,18.139999389648438,4.2996906,10.13,2.62,0.11999999731779099
3026029280097368960,90.615075,-1.317125,14.079999923706055,4.3063232,8.35,7.17,0.019999999552965164
4578564265734205696,273.767988,24.025599,14.84000015258789,4.3161885,6.04,2.03,0.019999999552965164
1223750982813405952,238.067664,27.766365,17.110000610351562,4.3170625,8.53,2.04,0.05999999865889549
583409395208800640,136.212125,6.087436,14.010000228881836,4.327229,7.68,5.43,0.019999999552965164
144374196081413504,68.457326,21.084854,15.25,4.3375977,6.04,2.06,0.029999999329447746
2255186412578234752,285.942831,65.174426,16.799999237060547,4.343325,8.22,2.01,0.12999999523162842
181308642786571776,77.716023,31.901217,16.579999923706055,4.3550582,8.59,3.2,0.07000000029802322
559438770414242176,31.392865,75.59831,17.0,4.3746553,11.48,7.87,0.05999999865889549
1276138829228005760,226.061729,30.439982,17.40999984741211,4.3884516,9.19,2.27,0.07999999821186066
2875811527608292608,3.624044,34.690357,12.899999618530273,4.3963001,5.29,3.24,0.019999999552965164
4532029188437797504,279.198821,21.443621,14.289999961853027,4.4108324,6.59,3.59,0.029999999329447746
4254972152598911616,283.688244,-4.784702,16.81999969482422,4.428518,7.81,2.28,0.07000000029802322
453820645529243520,39.305429,53.606288,13.75,4.4544005,5.41,2.64,0.019999999552965164
4519662740657241600,285.918094,20.338233,15.850000381469727,4.4595927,7.02,2.29,0.03999999910593033
2163650149743693312,315.073139,46.535239,13.0600004196167,4.4618217,6.19,4.24,0.009999999776482582
914906653425267584,127.997924,41.296167,15.65999984741211,4.5000252,7.98,3.04,0.03999999910593033
1035209129767534464,124.105167,58.166549,18.110000610351562,4.517661,9.8,2.57,0.15000000596046448
41456609186164480,54.003295,14.379466,16.09000015258789,4.520165,7.13,2.64,0.05000000074505806
241480657867284480,51.083815,44.510591,13.180000305175781,4.527765,5.06,2.59,0.009999999776482582
1357822166528409088,251.44684,44.524109,13.470000267028809,4.5339173,5.78,3.01,0.009999999776482582
4232989650905250560,310.109836,3.389304,15.430000305175781,4.5366963,7.0,2.3,0.05000000074505806
4602688749137308288,270.14107,30.245344,18.950000762939453,4.5413306,10.23,1.96,0.1599999964237213
246960795620745472,58.71955,48.260534,16.729999542236328,4.5418463,7.77,2.35,0.07000000029802322
1479819368245777920,215.507245,34.550865,17.5,4.5542497,10.02,3.19,0.09000000357627869
4511610295437747840,279.616311,16.684696,16.049999237060547,4.5592018,7.43,2.52,0.03999999910593033
1319429660028265728,244.851681,31.778507,17.360000610351562,4.5710288,9.51,2.85,0.07000000029802322
2161135841501915264,270.755056,64.425555,15.6899995803833,4.584277,7.76,2.74,0.029999999329447746
761825188542727296,168.317008,35.395254,15.300000190734863,4.5889102,8.3,3.98,0.03999999910593033
1991730168005799552,347.030808,50.01817,16.920000076293945,4.6055063,8.42,2.21,0.05999999865889549
847184124498776704,155.020478,50.511505,16.149999618530273,4.6364498,8.85,3.47,0.03999999910593033
1954530459824018560,326.287952,41.205133,17.700000762939453,4.6532499,8.59,2.08,0.09000000357627869
1653776371347315456,249.473191,72.589719,16.459999084472656,4.6549242,7.81,2.0,0.03999999910593033
126730332988779648,41.076758,26.761835,16.1200008392334,4.6568071,7.38,2.08,0.07000000029802322
1876100439982466048,339.929141,23.591282,18.719999313354492,4.6650824,10.92,2.87,0.28999999165534973
3815929188088129536,165.193021,5.011797,13.869999885559082,4.6684799,6.18,2.95,0.019999999552965164
4496677381339762560,269.456117,13.430658,15.800000190734863,4.6741771,7.36,2.35,0.029999999329447746
415594401501407616,8.763323,51.081124,15.649999618530273,4.6872651,7.97,3.15,0.11999999731779099
1278135507982825472,229.534642,32.92018,13.59000015258789,4.6873602,5.11,2.01,0.009999999776482582
1040500323317606784,131.82535,58.664886,18.139999389648438,4.6897452,11.0,4.14,0.15000000596046448
2177473072473102464,318.80393,56.886267,17.239999771118164,4.6953542,9.04,2.74,0.05999999865889549
2688313729573410432,323.921184,1.250571,12.720000267028809,4.6954588,5.66,4.11,0.019999999552965164
1306373474844977664,253.015788,25.975137,14.1899995803833,4.7031844,6.46,3.24,0.019999999552965164
3406714217478330112,72.204554,17.876619,18.030000686645508,4.7106319,8.69,2.08,0.1599999964237213
353089746737478272,32.718711,46.165942,14.8100004196167,4.7106802,6.21,2.07,0.029999999329447746
469879768768822144,57.815335,57.499986,13.970000267028809,4.7203225,6.47,3.86,0.3199999928474426
1869225537386918272,312.509601,34.238132,16.139999389648438,4.7241192,7.59,2.39,0.029999999329447746
2841942892981809152,346.549025,23.087977,15.289999961853027,4.7260698,6.87,2.54,0.029999999329447746
2255229912008083328,285.90966,65.834693,18.100000381469727,4.7401624,10.31,2.84,0.10000000149011612
3996006927607440512,165.817521,24.614411,13.800000190734863,4.7433634,5.9,2.65,0.019999999552965164
2439165223648267648,354.698572,-7.806884,14.619999885559082,4.7504047,9.37,8.93,0.019999999552965164
67343442232451072,58.057917,25.665467,14.289999961853027,4.7520148,5.42,2.12,0.019999999552965164
1685889395142267776,193.657035,70.024291,15.199999809265137,4.7768647,7.37,2.72,0.019999999552965164
2075176194257887872,300.210284,41.144459,13.25,4.7893629,6.31,4.09,0.009999999776482582
3193987790138133248,59.361262,-9.566246,12.770000457763672,4.7955939,6.18,4.84,0.019999999552965164
3449811847769972480,90.173394,30.637157,17.600000381469727,4.7960799,8.69,2.05,0.10999999940395355
2799286888408608768,4.796777,20.333052,18.559999465942383,4.803657,10.1,2.26,0.20999999344348907
598213838240584576,129.869888,9.482765,14.180000305175781,4.8094382,5.73,2.21,0.019999999552965164
1890414152934281600,341.754398,31.862558,18.1299991607666,4.8205587,10.01,2.54,0.1599999964237213
376276385382386816,16.36472,43.417448,16.09000015258789,4.8244116,8.26,2.77,0.17000000178813934
1596177007321693312,232.787666,52.582732,18.0,4.8497373,9.44,2.02,0.09000000357627869
4260044302749604736,282.148712,-1.078306,14.40999984741211,4.8604706,6.23,2.7,0.019999999552965164
340201786832663040,40.410174,43.275361,16.100000381469727,4.8821682,8.23,2.88,0.05999999865889549
1399249703078869632,242.284712,47.890668,17.59000015258789,4.9049083,9.66,2.65,0.07000000029802322
887167693044157056,109.389789,32.228226,15.800000190734863,4.9241888,8.32,3.39,0.05999999865889549
1979435497714834560,327.751665,49.146266,14.770000457763672,4.9320021,6.27,2.26,0.019999999552965164
540386978387022976,0.231648,77.630582,18.1200008392334,4.9359219,11.16,4.05,0.10000000149011612
1817351781367069952,310.050271,20.388878,13.460000038146973,4.9377697,5.06,2.12,0.009999999776482582
2216603763590162176,328.38115,63.83378,14.5600004196167,4.9457856,5.63,2.2,0.019999999552965164
1891869841906687616,330.731391,25.802668,18.329999923706055,4.9762156,10.34,2.72,0.15000000596046448
1833668499581125632,302.339236,24.581969,16.239999771118164,4.9946895,8.12,2.58,0.05000000074505806
339006548974059776,35.14663,41.215345,14.829999923706055,5.0026538,6.69,2.5,0.029999999329447746
1438585659275421056,259.644922,62.055372,18.399999618530273,5.0067306,10.84,3.16,0.12999999523162842
369176765789286528,10.949569,40.578015,17.649999618530273,5.0112034,9.91,3.11,0.10000000149011612
1687590648868100608,206.045476,72.654696,14.9399995803833,5.0482342,8.07,4.28,0.019999999552965164
1357210116509154304,248.85469,42.52827,13.609999656677246,5.0483776,5.47,2.4,0.009999999776482582
445858119757726336,48.466048,51.39244,13.600000381469727,5.0687314,5.93,4.23,0.019999999552965164
1272046137711545216,230.065468,28.72659,15.369999885559082,5.0941609,8.54,4.49,0.029999999329447746
2112785917183443328,274.219513,40.948635,13.890000343322754,5.1253872,5.92,2.63,0.03999999910593033
4591446448901976704,275.646975,30.402231,12.930000305175781,5.1359747,5.39,3.26,0.009999999776482582
806342593287726720,149.821501,40.184254,16.040000915527344,5.1554419,7.74,2.21,0.03999999910593033
4001659340791837824,183.868566,23.641665,18.459999084472656,5.1611747,10.75,2.88,0.20999999344348907
443279455751264768,52.612667,52.85245,17.790000915527344,5.1664731,10.21,4.59,0.12999999523162842
3457025979781316224,89.577022,37.91635,17.729999542236328,5.1823995,9.24,2.48,0.11999999731779099
2828325613269324800,343.553124,15.257152,16.56999969482422,5.1855541,8.09,2.15,0.05999999865889549
1741251111271107712,325.533086,8.996043,13.6899995803833,5.1877678,6.06,3.08,0.019999999552965164
387129321063427072,0.166358,46.68664,15.920000076293945,5.1991117,8.03,2.96,0.03999999910593033
2247721763716065536,299.135215,65.113578,14.020000457763672,5.2046228,5.52,2.26,0.009999999776482582
2016701107864195712,353.147135,63.290633,16.020000457763672,5.2116249,7.18,2.36,0.029999999329447746
2031025888974577408,301.236893,32.003749,15.140000343322754,5.218388,6.56,2.19,0.019999999552965164
1814680827103735424,311.799795,20.414961,13.989999771118164,5.2265142,5.21,2.05,0.05000000074505806
348415787231341696,23.116567,42.55692,18.31999969482422,5.2286312,10.22,2.54,0.3400000035762787
2118126039000926336,277.01084,44.678486,13.34000015258789,5.231381,5.99,3.4,0.009999999776482582
855614870422186240,160.510457,59.398847,13.630000114440918,5.2314349,5.72,2.64,0.009999999776482582
4528858192601732224,275.945765,21.517475,18.579999923706055,5.2445583,11.43,3.8,0.14000000059604645
1301271053697695232,249.853184,25.605137,15.289999961853027,5.2490144,8.73,4.89,0.019999999552965164
2132371925829799936,284.556672,50.521989,16.09000015258789,5.2647563,7.91,2.49,0.029999999329447746
1778110177007909248,332.474368,19.352819,14.529999732971191,5.2664729,6.38,2.47,0.029999999329447746
2862175899796188032,5.501164,31.260086,14.649999618530273,5.2719976,7.68,4.55,0.03999999910593033
399551088038166144,22.897157,48.764864,17.610000610351562,5.274328,9.56,2.73,0.10999999940395355
2728521637145839488,330.814343,12.627849,15.720000267028809,5.2839141,7.53,2.35,0.03999999910593033
1382217580769746944,245.998857,43.330929,17.270000457763672,5.2947311,9.05,2.41,0.05999999865889549
1844578158872559488,314.017461,25.722537,18.5,5.299498,10.26,2.78,0.17000000178813934
2049045235272640000,295.909419,37.972866,18.010000228881836,5.3045288,9.32,2.02,0.09000000357627869
100104933072154624,35.473165,22.525637,17.559999465942383,5.3226674,9.55,3.06,0.1599999964237213
2116006902136075264,270.997866,45.261573,16.139999389648438,5.3258032,8.34,2.91,0.029999999329447746
4606547794433968384,271.777806,36.702041,18.93000030517578,5.3421455,10.41,2.02,0.17000000178813934
280973466267010816,78.902174,58.314142,14.779999732971191,5.3626034,5.37,2.17,0.019999999552965164
2259060163841509376,277.417912,68.670103,18.34000015258789,5.3866536,11.58,4.44,0.11999999731779099
2080757349633053440,302.927151,42.660651,14.5,5.3885261,5.62,2.02,0.10999999940395355
994998894324855296,100.313656,56.220627,16.549999237060547,5.3980331,8.54,2.58,0.18000000715255737
1641370100614453632,233.201288,64.877246,17.350000381469727,5.4002909,8.91,2.14,0.05999999865889549
2223944275009401856,323.280728,68.982471,16.260000228881836,5.4286327,9.94,5.43,0.029999999329447746
2019686866100324224,291.482895,23.529374,15.699999809265137,5.43532,7.65,2.96,0.029999999329447746
4502071065692146816,271.923255,16.602223,18.139999389648438,5.4361227,9.53,2.14,0.10999999940395355
4440847341974918528,252.575797,5.753435,17.40999984741211,5.4565313,8.98,2.43,0.09000000357627869
1413004108210617856,255.516846,52.737919,18.309999465942383,5.5044442,9.78,2.13,0.11999999731779099
4230889137020022272,306.235381,1.031457,14.449999809265137,5.5251322,9.02,8.23,0.27000001072883606
2053124182884666240,293.020915,39.373919,15.59000015258789,5.5261827,8.59,3.98,0.029999999329447746
4473033792533340544,268.112029,4.987465,16.010000228881836,5.5311682,7.3,2.26,0.05000000074505806
1339347205790160384,255.372836,36.327884,18.56999969482422,5.5346747,10.96,3.13,0.12999999523162842
485427786594354176,80.947433,69.058449,14.40999984741211,5.5356651,5.86,2.2,0.019999999552965164
1422705545979104256,267.191856,58.630638,18.729999542236328,5.545258,10.27,2.17,0.15000000596046448
1906360614888837632,333.676383,35.418154,16.459999084472656,5.5597453,8.16,2.45,0.05000000074505806
2572992208408116992,23.325377,9.436859,13.489999771118164,5.5631521,5.55,2.88,0.019999999552965164
1974836000046169088,330.145862,45.302386,14.710000038146973,5.5632086,7.45,3.56,0.029999999329447746
207630233900104832,80.748411,44.087548,17.149999618530273,5.5709147,9.29,3.13,0.07999999821186066
1650210105382195712,255.284519,71.009199,15.920000076293945,5.5918218,8.11,2.95,0.029999999329447746
2258792776358418432,279.709286,67.958373,18.920000076293945,5.5987437,10.74,2.37,0.18000000715255737
2023448810744795008,289.420474,24.865129,16.809999465942383,5.5999783,7.7,2.19,0.05000000074505806
2048673664751841280,294.934128,36.571098,17.860000610351562,5.6372527,9.21,2.02,0.10000000149011612
400137162094306816,20.646891,48.522327,16.18000030517578,5.6407905,7.5,2.09,0.05000000074505806
867734477859253760,117.252585,24.772488,13.779999732971191,5.6554072,9.96,17.23,0.019999999552965164
2291437620183454592,299.242344,78.250782,17.15999984741211,5.6573593,8.74,2.55,0.05999999865889549
159130020082335744,67.690339,30.155419,14.359999656677246,5.6614212,5.06,2.76,0.019999999552965164
1708253014975567872,234.264945,78.723276,15.90999984741211,5.6732514,7.4,2.14,0.029999999329447746
2517924787733928960,29.992196,3.947457,15.779999732971191,5.6909804,8.9,4.4,0.05000000074505806
2266420642572488448,278.626397,73.428246,14.710000038146973,5.6933965,7.19,3.32,0.019999999552965164
2150103204390608512,273.211075,55.909868,15.989999771118164,5.7344929,8.27,3.15,0.029999999329447746
224039998266731264,57.541946,39.839053,15.149999618530273,5.7547551,8.42,4.87,0.029999999329447746
1890203806912646528,343.541972,32.93513,16.579999923706055,5.7652586,7.94,2.07,0.05999999865889549
2876376951462839296,4.747123,35.996194,16.440000534057617,5.7672958,8.4,2.71,0.05000000074505806
635152000095169152,138.556537,17.742454,13.779999732971191,5.8042536,5.31,2.06,0.019999999552965164
4289914906943873792,295.531511,3.674999,16.739999771118164,5.8057805,7.56,2.05,0.05999999865889549
1415838206805983744,259.581852,51.5668,15.050000190734863,5.8080619,7.58,3.41,0.019999999552965164
4493297551315212032,265.044404,12.211328,16.59000015258789,5.8317944,8.0,2.49,0.05999999865889549
805490781013883136,154.035132,42.646357,14.430000305175781,5.8357257,5.94,2.0,0.019999999552965164
1900200016878779008,332.122393,34.463475,16.899999618530273,5.8387602,9.05,3.14,0.07000000029802322
2069340841218259712,305.857806,44.076765,18.459999084472656,5.8459744,10.93,3.29,0.14000000059604645
1084249860923192960,119.860268,59.208136,13.0,5.8592528,6.27,4.57,0.3100000023841858
3076346093279013632,125.863648,-1.127219,12.739999771118164,5.887802,5.86,4.22,0.07000000029802322
1647166794635527808,242.238954,70.480622,17.950000762939453,5.9031507,10.19,3.0,0.11999999731779099
518088612001024384,30.512577,64.8649,16.75,5.90828,7.87,2.27,0.05000000074505806
465352804515901952,36.760027,60.31863,16.790000915527344,5.9186282,8.24,2.95,0.05999999865889549
1901168411743943936,338.766724,32.17,17.010000228881836,5.9220307,9.63,3.44,0.07000000029802322
4281080056124489984,283.287889,3.913156,15.520000457763672,5.9236448,7.07,2.66,0.03999999910593033
3383499717383063808,97.766346,24.447151,14.569999694824219,5.9792066,7.8,4.61,0.029999999329447746
1917406102542002944,350.211211,40.124433,14.800000190734863,6.0184137,6.47,2.46,0.019999999552965164
400038687086533376,20.390865,48.206098,14.449999809265137,6.028745,5.65,2.07,0.029999999329447746
1949407972586651392,327.849377,36.295918,15.569999694824219,6.0423113,8.17,3.48,0.029999999329447746
3288187864732426880,72.985497,7.054104,16.799999237060547,6.0666497,9.33,3.63,0.07000000029802322
1946388851096916352,328.152657,33.209421,14.300000190734863,6.0736799,5.6,2.08,0.019999999552965164
473165865423634944,56.430763,58.413196,15.109999656677246,6.113767,10.02,9.57,0.029999999329447746
268907872339290112,86.711131,57.546614,18.450000762939453,6.1401414,9.8,2.23,0.20999999344348907
2013207925069691648,343.907499,58.322775,14.720000267028809,6.1524961,5.84,2.12,0.12999999523162842
2203990853393537664,329.334909,61.016847,13.949999809265137,6.1660092,6.04,2.98,0.17000000178813934
429986325820691328,1.419266,62.559776,15.850000381469727,6.2024661,6.99,2.33,0.03999999910593033
4535401665480624640,279.217721,23.845892,13.739999771118164,6.2069742,5.26,2.22,0.009999999776482582
4546311672677434752,256.282641,16.536226,16.739999771118164,6.2112206,10.95,7.02,0.05999999865889549
4611258965536755456,270.080627,40.073105,17.3700008392334,6.2462332,8.98,2.19,0.07000000029802322
127822938308936576,39.364064,27.825169,16.68000030517578,6.2532364,8.61,2.99,0.10000000149011612
236193346965107840,50.311411,39.925886,15.859999656677246,6.2537902,7.51,2.47,0.07999999821186066
2133167942185960192,290.433053,50.79334,18.0,6.2541027,9.85,2.52,0.30000001192092896
2229444203971052928,336.952636,70.578993,15.869999885559082,6.2716528,7.27,2.7,0.029999999329447746
891150669619171968,106.87839,32.883269,13.899999618530273,6.2862605,6.33,3.25,0.05999999865889549
4500575528016377600,264.716684,14.27624,17.389999389648438,6.2920454,10.81,4.85,0.10000000149011612
411937361411951104,16.114954,56.550983,16.06999969482422,6.2968647,10.03,6.2,0.05000000074505806
850477642859653120,159.52757,54.466598,14.920000076293945,6.3099825,7.53,3.32,0.019999999552965164
4549083610211890560,264.144856,16.120216,13.609999656677246,6.3288665,6.16,3.29,0.019999999552965164
1908968415951427712,337.489218,38.872247,14.399999618530273,6.3403736,6.57,2.99,0.03999999910593033
2145160384227624448,278.355255,50.982445,16.1200008392334,6.3594666,8.42,3.09,0.029999999329447746
460683590949489024,44.542806,57.401359,14.949999809265137,6.3757241,6.02,2.26,0.019999999552965164
4287145512041149184,280.570469,7.817386,13.59000015258789,6.3843345,5.55,2.86,0.019999999552965164
1964201145626722048,322.430371,38.183204,16.670000076293945,6.3873668,8.05,2.29,0.05000000074505806
2004049714766915584,342.220734,56.531701,13.770000457763672,6.4197273,5.78,3.33,0.009999999776482582
1189180928488002688,236.405427,10.761919,17.0,6.4201363,8.55,2.17,0.07000000029802322
1328774168834966400,244.979655,33.937846,17.229999542236328,6.4312701,9.54,2.95,0.07000000029802322
1813307154827607936,314.05098,18.746646,18.610000610351562,6.5055681,9.97,2.09,0.18000000715255737
450328527878004224,53.938758,59.889935,14.180000305175781,6.5243823,6.72,4.26,0.019999999552965164
1986808204205404416,339.972019,47.866963,14.430000305175781,6.5749321,8.0,5.19,0.019999999552965164
2028321841964181760,298.382188,27.693901,17.399999618530273,6.6094764,9.65,2.97,0.07999999821186066
1804719423554651264,308.339257,15.014194,19.3700008392334,6.648414,10.68,2.0,0.27000001072883606
4602707651291714176,270.111059,30.481055,15.649999618530273,6.6623945,7.47,2.44,0.029999999329447746
545975731568729088,41.848944,73.054583,16.420000076293945,6.6694581,7.82,2.82,0.03999999910593033
207650093828738688,80.924634,44.290157,17.209999084472656,6.670849,9.04,2.69,0.10000000149011612
2187265460462013824,310.479313,57.548624,15.029999732971191,6.7220928,7.21,2.86,0.07999999821186066
687876537585139840,138.591163,25.229603,15.640000343322754,6.7637321,7.17,2.07,0.05000000074505806
2931020411628805376,107.501667,-19.768223,13.920000076293945,6.795634,5.91,2.59,0.009999999776482582
2267940648678023936,279.154528,73.877403,13.239999771118164,6.8402117,7.27,6.4,0.009999999776482582
1958731590671242752,335.427001,43.222904,12.75,6.9009792,5.97,4.41,0.009999999776482582
2835028579750457216,343.33427,19.817448,16.06999969482422,6.9275521,7.96,2.64,0.05000000074505806
3890379452571731456,155.384768,17.203434,12.859999656677246,6.9318916,5.87,4.29,0.03999999910593033
2297496620743995264,320.042758,80.545008,14.130000114440918,6.9775369,5.43,2.32,0.009999999776482582
4589842265736637952,274.107853,29.496291,18.25,6.9878877,10.29,2.83,0.10000000149011612
1907629554385859328,336.584422,37.019281,16.469999313354492,6.9888474,7.84,2.11,0.05000000074505806
428082761951326592,6.850287,59.067663,14.960000038146973,7.054042,6.23,2.36,0.019999999552965164
126904021466128640,41.267273,27.426422,15.630000114440918,7.0599972,8.94,4.92,0.4699999988079071
213999051923417216,83.701814,48.796098,18.510000228881836,7.0745368,9.56,2.05,0.15000000596046448
2063040953132729856,308.599858,37.359554,13.119999885559082,7.1882061,5.35,2.92,0.009999999776482582
1271572866677823232,229.424016,27.534137,17.670000076293945,7.1915239,9.37,2.25,0.09000000357627869
560451695501587968,22.451324,76.781585,17.6200008392334,7.2572137,7.7,2.08,0.07999999821186066
1814791976560368256,311.678585,21.182664,18.8700008392334,7.3197419,11.46,3.35,0.23000000417232513
1952940561709557248,327.877007,38.109886,18.420000076293945,7.3629293,9.84,2.31,0.14000000059604645
4494043020198631040,264.426601,12.297982,14.510000228881836,7.421563,6.47,3.03,0.019999999552965164
1393317803485952768,228.007235,42.303139,18.719999313354492,7.4985724,11.12,3.02,0.17000000178813934
466266910995016576,46.214611,61.379451,13.369999885559082,7.5059776,5.68,3.27,0.019999999552965164
2190582927563371264,316.168665,58.374128,13.15999984741211,7.5101842,5.1,3.07,0.009999999776482582
1619078876750767360,225.048258,61.139717,14.239999771118164,7.5297816,7.03,3.64,0.009999999776482582
1952257906727693824,322.932484,37.791448,13.619999885559082,7.5670208,5.12,2.23,0.009999999776482582
1006820740266369792,97.765699,62.264815,15.069999694824219,7.6405964,6.62,2.58,0.23999999463558197
365832090070060032,10.077811,36.390858,14.270000457763672,7.665623,5.97,2.29,0.019999999552965164
2050892135622626304,290.140973,36.627879,13.529999732971191,7.6749095,5.28,2.27,0.009999999776482582
3133502693425216128,99.675993,6.756024,13.210000038146973,7.6838754,5.08,2.6,0.03999999910593033
1782006193382019456,333.688427,22.346939,16.229999542236328,7.7142679,10.88,8.5,0.09000000357627869
2149050731244686336,275.850706,54.760162,16.100000381469727,7.71985,7.61,2.06,0.029999999329447746
366961700828498048,8.546525,37.989844,15.880000114440918,7.7733052,7.52,2.32,0.03999999910593033
1987697120698516096,336.691643,48.941387,18.389999389648438,7.8700302,9.75,2.05,0.12999999523162842
462271663698228864,50.789967,59.613153,16.639999389648438,7.9511201,7.97,2.78,0.07000000029802322
1949193739619095296,328.405422,36.059117,17.610000610351562,7.9620725,9.06,2.33,0.07999999821186066
1833939460474685824,301.485179,25.004551,17.030000686645508,8.0434102,8.8,2.32,0.07000000029802322
426566329262727552,13.769884,60.954311,15.270000457763672,8.0913836,6.83,2.67,0.029999999329447746
3398536500965312512,88.627962,18.461857,13.0,8.1024747,5.11,2.85,0.019999999552965164
4295992728042524800,292.738068,8.148352,18.399999618530273,8.1392321,10.85,3.37,0.20000000298023224
393658697848976384,3.099478,49.364493,17.579999923706055,8.1608743,9.13,2.28,0.09000000357627869
1625414159670736640,250.221522,61.685186,16.479999542236328,8.1689706,8.0,2.08,0.03999999910593033
1983589280833652096,339.023886,46.546258,14.710000038146973,8.1712014,7.68,4.03,0.019999999552965164
4575224391784678016,258.552039,28.349329,16.709999084472656,8.1831763,9.41,3.7,0.05000000074505806
931535220607545984,122.868185,48.693577,15.220000267028809,8.1930693,7.59,3.17,0.029999999329447746
2166522555138908544,311.38881,46.081212,14.039999961853027,8.1934937,6.79,3.55,0.009999999776482582
1645345522343707648,225.996822,66.701395,14.079999923706055,8.227539,6.48,3.02,0.019999999552965164
506334351666402048,28.177414,59.087218,16.510000228881836,8.2406623,8.95,3.41,0.05000000074505806
1685879873199272064,193.735808,69.798903,18.350000381469727,8.2975198,9.95,2.12,0.12999999523162842
328306995166108032,36.519237,36.559704,18.020000457763672,8.3367391,9.52,2.12,0.1599999964237213
4502216171166110592,270.419981,16.675382,14.619999885559082,8.4086423,6.44,2.73,0.019999999552965164
2130535195954075648,286.819205,46.664623,14.100000381469727,8.4289434,7.14,4.08,0.019999999552965164
1900558182792526336,337.936887,30.551225,17.079999923706055,8.4495909,9.6,3.51,0.07000000029802322
1481628275327752960,216.244814,37.895078,15.619999885559082,8.4794278,7.28,2.14,0.029999999329447746
590908850491783808,137.899676,9.586422,15.630000114440918,8.5031715,7.3,2.31,0.05999999865889549
785650265487319808,171.601743,46.46677,14.289999961853027,8.5893508,6.27,2.48,0.019999999552965164
392532935380744064,6.169967,47.838771,13.420000076293945,8.6537511,5.18,2.47,0.029999999329447746
3427659364231837824,86.494727,23.824324,14.75,8.7088264,7.44,3.47,0.029999999329447746
2290506372491883008,305.070816,77.017849,15.170000076293945,8.7257339,6.55,2.25,0.019999999552965164
2128175953241228288,293.797448,46.56165,16.350000381469727,8.7894587,8.04,2.23,0.029999999329447746
356836774990018560,30.492503,49.122526,17.829999923706055,8.8186931,9.2,2.22,0.14000000059604645
515126458957518592,34.886632,63.91882,15.539999961853027,8.8326737,6.53,2.33,0.029999999329447746
369001260538474368,11.742846,40.614573,16.770000457763672,8.8725506,8.37,2.21,0.07000000029802322
3281306158892535552,70.618996,3.864098,15.229999542236328,8.8971222,8.29,4.69,0.029999999329447746
4475440864008144384,271.113392,8.110817,15.579999923706055,8.9034551,7.81,3.58,0.029999999329447746
3427301099536487808,87.559278,22.709182,15.289999961853027,8.9062994,6.78,2.42,0.03999999910593033
2054340483272600960,305.228585,32.658739,15.15999984741211,8.9127757,6.83,2.42,0.019999999552965164
340709967363327360,40.365832,44.565513,14.729999542236328,8.9869568,6.18,2.21,0.029999999329447746
1853053469376929664,316.72012,31.608287,18.520000457763672,9.0772816,10.12,2.2,0.15000000596046448
1878935908671721216,334.927685,24.58126,17.0,9.0820286,8.81,2.5,0.07999999821186066
2215915263152626688,325.53609,61.38155,14.020000457763672,9.116556,5.33,2.57,0.019999999552965164
2240198492841091968,292.418482,61.851935,15.029999732971191,9.1345748,9.33,7.24,0.019999999552965164
2157808891116281728,277.927115,59.338354,15.4399995803833,9.2059774,7.31,2.57,0.019999999552965164
272074603269863936,67.491345,52.586563,15.380000114440918,9.3016251,6.1,2.18,0.029999999329447746
1353047193687634688,253.670591,40.802975,13.920000076293945,9.3648052,5.69,2.33,0.009999999776482582
2082118922985761920,301.253323,44.930711,16.229999542236328,9.6567442,8.46,3.25,0.03999999910593033
548984613857533184,45.425991,76.248976,16.3799991607666,9.7853067,9.85,4.95,0.05000000074505806
2064158022582982528,306.8498,38.872088,17.020000457763672,9.8425321,9.47,3.38,0.05000000074505806

